Radio Sources in the NCP Region Observed with the 21 Centimeter Array

We present a catalog of 624 radio sources detected around the North Celestial Pole (NCP) with the 21 Centimeter Array (21CMA), a radio interferometer dedicated to the statistical measurement of the epoch of reionization (EoR). The data are taken from a 12 h observation made on 2013 April 13, with a frequency coverage from 75 to 175 MHz and an angular resolution of ~ 4 arcmin. The catalog includes flux densities at eight sub-bands across the 21CMA bandwidth and provides the in-band spectral indices for the detected sources. To reduce the complexity of interferometric imaging from the so-called "w" term and ionospheric effects, the present analysis are restricted to the east-west baselines within 1500 m only. The 624 radio sources are found within 5 degrees around the NCP down to ~ 0.1 Jy. Our source counts are compared, and also exhibit a good agreement, with deep low-frequency observations made recently with the GMRT and MWA. In particular, for fainter radio sources below ~ 1 Jy, we find a flattening trend of source counts towards lower frequencies. While the thermal noise (~0.4 mJy) is well controlled to below the confusion limit, the dynamical range (~10^4) and sensitivity of current 21CMA imaging is largely limited by calibration and deconvolution errors, especially the grating lobes of very bright sources, such as 3C061.1, in the NCP field which result from the regular spacings of the 21CMA. We note that particular attention should be paid to the extended sources, and their modeling and removals may constitute a large technical challenge for current EoR experiments. Our analysis may serve as a useful guide to design of next generation low-frequency interferometers like the Square Kilometre Array.

==> MRT-sourcecatalog.txt <==
Title:Radio Sources in the NCP Region Observed with the 21 Centimeter Array
Authors: Q. Zheng, X.-P. Wu, M. Johnston-Hollitt, J.-H. Gu, H. Xu
Table: Source Catalog
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label   Explanations
--------------------------------------------------------------------------------
   1-  2 I2     h        RAh     Right Ascension 2000 (hours)
   4-  5 I2     min      RAm     Right Ascension 2000 (minutes)
   7- 10 F4.1   s        RAs     Right Ascension 2000 (seconds)
  12- 13 I2     deg      DEd     Declination 2000 (degrees)
  15- 16 I2     arcmin   DEm     Declination 2000 (minutes)
  18- 23 F6.3   Jy       Flux1   Flux of the source in 81.25 MHz subband image
  25- 30 F6.3   Jy       eFlux1  Error of Flux1
  32- 37 F6.3   Jy       Flux2   Flux of the source in 93.75 MHz subband image
  39- 44 F6.3   Jy       eFlux2  Error of Flux2
  46- 51 F6.3   Jy       Flux3   Flux of the source in 106.25 MHz subband image
  53- 58 F6.3   Jy       eFlux3  Error of Flux3
  60- 65 F6.3   Jy       Flux4   Flux of the source in 118.75 MHz subband image
  67- 72 F6.3   Jy       eFlux4  Error of Flux4
  74- 79 F6.3   Jy       Flux5   Flux of the source in 131.25 MHz subband image
  81- 86 F6.3   Jy       eFlux5  Error of Flux5
  88- 93 F6.3   Jy       Flux6   Flux of the source in 143.75 MHz subband image
  95-100 F6.3   Jy       eFlux6  Error on Flux6
 102-107 F6.3   Jy       Flux7   Flux of the source in 156.25 MHz subband image
 109-114 F6.3   Jy       eFlux7  Error on Flux7
 116-121 F6.3   Jy       Flux8   Flux of the source in 168.75 MHz subband image
 123-128 F6.3   Jy       eFlux8  Error on Flux8
 130-135 F6.3   ---      alpha   spectral index
 137-142 F6.3   ---      ealpha  error on alpha
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
   9   29   16.7   89   41    0.033    0.005    0.031    0.003    0.026    0.003    0.025    0.003    0.013    0.002    0.007    0.001    0.015    0.003    0.021    0.004 -1.371  0.201
   5   13   31.2   89   39    0.391    0.055    0.287    0.029    0.303    0.032    0.339    0.037    0.302    0.047    0.218    0.025    0.195    0.036    0.184    0.038 -0.928  0.197
   7   35   23.9   89   38    0.000    0.000    0.044    0.005    0.033    0.004    0.026    0.003    0.030    0.005    0.027    0.003    0.038    0.007    0.053    0.011  0.222  0.192
   0   17   32.6   89   35    0.000    0.000    0.222    0.023    0.245    0.026    0.230    0.025    0.226    0.035    0.271    0.031    0.247    0.046    0.185    0.038 -0.106  0.202
  12   18    2.1   89   34    0.000    0.000    0.000    0.000    0.000    0.000    0.054    0.006    0.052    0.008    0.047    0.005    0.049    0.009    0.054    0.011 -0.088  0.493 
  16   33    1.5   89   33    0.512    0.072    0.443    0.045    0.548    0.058    0.584    0.063    0.451    0.070    0.417    0.047    0.322    0.060    0.273    0.056 -0.753  0.156 
   1   17   15.0   89   28    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    6.272    0.973    5.613    0.633    5.645    1.052   6.392    1.311  0.051  0.384 
   9   31   15.7   89   28    0.000    0.000    0.000    0.000    0.164    0.017    0.127    0.014    0.150    0.023    0.143    0.016    0.113    0.021    0.113    0.023 -0.692  0.298 
   6   18   25.3   89   27    1.101    0.155    0.896    0.092    0.800    0.085    0.585    0.063    0.586    0.091    0.466    0.053    0.431    0.080    0.374    0.077 -1.477  0.149 
  10   51   28.3   89   26    0.072    0.010    0.066    0.007    0.071    0.008    0.048    0.005    0.070    0.011    0.059    0.007    0.073    0.014    0.057    0.012 -0.164  0.155 
  16    4   50.1   89   24    0.102    0.014    0.090    0.009    0.097    0.010    0.095    0.010    0.080    0.012    0.073    0.008    0.075    0.014    0.078    0.016 -0.438  0.165 
   9   23   42.0   89   23    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.030    0.005    0.027    0.003    0.023    0.004    0.000    0.000 -1.518  1.033 
  11    8   10.2   89   20    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.242    0.037    0.129    0.015    0.162    0.030    0.000    0.000 -2.372  0.899 
   0   50    8.7   89   20    0.000    0.000    0.000    0.000    0.595    0.063    0.540    0.058    0.483    0.075    0.000    0.000    0.000    0.000    0.000    0.000 -0.985  0.762 
  22   13   35.8   89   19    1.275    0.180    1.151    0.118    0.905    0.096    0.929    0.101    0.743    0.115    0.600    0.068    0.505    0.093    0.392    0.081 -1.557  0.165 
  19   40   47.1   89   17    0.000    0.000    0.000    0.000    0.231    0.025    0.266    0.029    0.260    0.040    0.222    0.025    0.199    0.037    0.172    0.035 -0.737  0.263 
   2   35   20.0   89   17    0.819    0.115    0.740    0.076    0.758    0.081    0.463    0.050    0.563    0.087    0.485    0.055    0.390    0.072    0.400    0.082 -1.074  0.187 
  15    0   11.3   89   11    0.000    0.000    0.000    0.000    0.033    0.004    0.027    0.003    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.804  0.895 
  13   57   46.8   89   11    0.230    0.032    0.236    0.024    0.147    0.016    0.165    0.018    0.171    0.026    0.149    0.017    0.142    0.026    0.107    0.022 -0.895  0.167 
   9   21    4.2   89   11    0.014    0.002    0.023    0.002    0.017    0.002    0.015    0.002    0.014    0.002    0.011    0.001    0.008    0.001    0.000    0.000 -1.028  0.167 
  11   38   37.5   89    9    0.366    0.052    0.248    0.025    0.318    0.034    0.248    0.027    0.172    0.027    0.189    0.021    0.160    0.030    0.154    0.032 -1.170  0.158 
  22   21    9.0   89    8    2.906    0.409    2.436    0.250    2.042    0.217    1.726    0.187    1.489    0.230    1.317    0.149    1.150    0.213    1.000    0.206 -1.456  0.156 
  11   18    9.7   89    6    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.055    0.010    0.056    0.012  0.234  2.458 
  17   59   10.4   89    6    0.452    0.064    0.383    0.039    0.275    0.029    0.202    0.022    0.249    0.039    0.208    0.024    0.210    0.039    0.186    0.038 -1.168  0.171 
  20   57   33.4   89    6    0.000    0.000    0.381    0.039    0.362    0.038    0.371    0.040    0.306    0.047    0.199    0.023    0.162    0.030    0.151    0.031 -1.790  0.236 
   5   57    8.4   89    4    0.000    0.000    0.770    0.079    0.720    0.077    0.456    0.049    0.424    0.066    0.322    0.037    0.267    0.049    0.258    0.053 -2.062  0.220 
   2   29   50.3   89    3    0.404    0.057    0.000    0.000    0.400    0.043    0.292    0.032    0.309    0.048    0.181    0.021    0.159    0.029    0.099    0.020 -1.866  0.200 
  10    0    8.8   89    2    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.016    0.002    0.015    0.003    0.014    0.003 -0.832  1.152 
  21   21    7.2   89    2    0.572    0.081    0.461    0.047    0.500    0.053    0.383    0.041    0.279    0.043    0.370    0.042    0.295    0.055    0.253    0.052 -1.053  0.149 
  15   56   39.4   89    1    0.000    0.000    0.000    0.000    0.342    0.036    0.380    0.041    0.329    0.051    0.298    0.034    0.269    0.050    0.210    0.043 -1.072  0.373 
  14   11   59.7   89    0    0.000    0.000    0.000    0.000    0.409    0.043    0.321    0.035    0.300    0.046    0.252    0.029    0.229    0.042    0.226    0.046 -1.301  0.241 
  16   25    7.1   88   59    0.998    0.141    0.658    0.068    0.953    0.101    0.674    0.073    0.527    0.082    0.365    0.041    0.269    0.050    0.332    0.068 -1.727  0.154 
   6   36    6.6   88   59    0.534    0.075    0.383    0.039    0.358    0.038    0.278    0.030    0.276    0.043    0.239    0.027    0.224    0.041    0.206    0.042 -1.234  0.212 
   9   35    5.3   88   59    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.028    0.003    0.024    0.004    0.024    0.005 -0.974  1.114 
  12   56    4.4   88   58    0.488    0.069    0.377    0.039    0.381    0.041    0.309    0.033    0.249    0.039    0.259    0.029    0.197    0.036    0.187    0.038 -1.297  0.159 
  10   58   14.3   88   58    1.633    0.230    1.575    0.162    1.499    0.159    1.356    0.147    1.450    0.224    1.230    0.140    1.219    0.226    1.161    0.239 -0.477  0.155 
  16    7    7.5   88   57    0.000    0.000    0.000    0.000    0.000    0.000    0.431    0.047    0.441    0.068    0.431    0.049    0.379    0.070    0.333    0.068 -0.738  0.382 
  23    9    5.5   88   57    0.000    0.000    0.000    0.000    0.000    0.000    0.211    0.023    0.205    0.032    0.216    0.025    0.180    0.033    0.175    0.036 -0.561  0.531 
   9   40    7.6   88   53    0.778    0.110    0.637    0.065    0.639    0.068    0.498    0.054    0.531    0.082    0.441    0.050    0.360    0.067    0.375    0.077 -1.031  0.151 
   7   56   49.3   88   51    0.000    0.000    0.000    0.000    0.063    0.007    0.061    0.007    0.054    0.008    0.041    0.005    0.052    0.010    0.044    0.009 -0.800  0.219 
  12   13    6.9   88   49    0.508    0.072    0.424    0.044    0.318    0.034    0.293    0.032    0.257    0.040    0.188    0.021    0.210    0.039    0.130    0.027 -1.684  0.153 
  12   42   51.6   88   49    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.019    0.002    0.014    0.003    0.016    0.003 -1.108  0.992 
   5    1   26.8   88   48    1.288    0.181    1.209    0.124    1.191    0.127    1.004    0.109    0.917    0.142    0.844    0.096    0.764    0.141    0.702    0.144 -0.869  0.171 
   6   36   33.6   88   48    0.000    0.000    0.000    0.000    0.000    0.000    0.109    0.012    0.096    0.015    0.085    0.010    0.079    0.015    0.052    0.011 -1.879  0.332 
   4   33    0.0   88   47    0.000    0.000    0.000    0.000    0.156    0.017    0.143    0.015    0.132    0.020    0.000    0.000    0.000    0.000    0.000    0.000 -0.790  0.540 
  22   28   59.9   88   47    0.000    0.000    0.213    0.022    0.187    0.020    0.163    0.018    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.130  0.477 
  14   11   30.3   88   47    0.000    0.000    0.361    0.037    0.385    0.041    0.388    0.042    0.323    0.050    0.283    0.032    0.232    0.043    0.163    0.034 -1.299  0.210 
  13   50   22.6   88   46    1.028    0.145    0.777    0.080    0.771    0.082    0.711    0.077    0.607    0.094    0.541    0.061    0.449    0.083    0.382    0.079 -1.234  0.185 
  22   53   27.5   88   46    0.000    0.000    0.000    0.000    0.000    0.000    0.349    0.038    0.312    0.048    0.284    0.032    0.239    0.044    0.213    0.044 -1.422  0.361 
   5   16   48.5   88   45    0.000    0.000    0.000    0.000    0.000    0.000    0.320    0.035    0.319    0.049    0.223    0.025    0.226    0.042    0.151    0.031 -2.078  0.515 
  10   29   22.7   88   45    0.037    0.005    0.036    0.004    0.036    0.004    0.028    0.003    0.032    0.005    0.029    0.003    0.029    0.005    0.000    0.000 -0.426  0.219 
  15   38   50.4   88   44    0.137    0.019    0.000    0.000    0.114    0.012    0.098    0.011    0.050    0.008    0.055    0.006    0.064    0.012    0.000    0.000 -1.528  0.212 
  16   42   38.0   88   44    0.120    0.017    0.075    0.008    0.083    0.009    0.074    0.008    0.069    0.011    0.055    0.006    0.000    0.000    0.000    0.000 -1.080  0.187 
   8   12   32.8   88   44    0.133    0.019    0.126    0.013    0.136    0.014    0.078    0.008    0.065    0.010    0.090    0.010    0.128    0.024    0.104    0.021 -0.412  0.197 
   6   46   32.8   88   43    0.000    0.000    0.000    0.000    0.000    0.000    0.248    0.027    0.244    0.038    0.243    0.028    0.214    0.040    0.155    0.032 -1.182  0.485 
  20   41   38.0   88   42    0.000    0.000    0.093    0.010    0.000    0.000    0.000    0.000    0.085    0.013    0.077    0.009    0.000    0.000    0.000    0.000 -0.394  0.250 
  18    2   21.7   88   42    0.366    0.052    0.368    0.038    0.323    0.034    0.267    0.029    0.277    0.043    0.275    0.031    0.217    0.040    0.178    0.037 -0.912  0.140 
   6   32   44.0   88   41    0.807    0.114    0.648    0.067    0.631    0.067    0.547    0.059    0.527    0.082    0.480    0.054    0.399    0.074    0.379    0.078 -0.980  0.137 
   5   12   52.0   88   39    0.000    0.000    0.000    0.000    0.000    0.000    0.305    0.033    0.280    0.043    0.215    0.024    0.182    0.034    0.169    0.035 -1.837  0.347 
  13   52   55.7   88   38    0.000    0.000    0.000    0.000    0.000    0.000    0.237    0.026    0.132    0.020    0.114    0.013    0.000    0.000    0.000    0.000 -3.864  0.632 
  22   22   36.5   88   37    0.000    0.000    0.415    0.043    0.368    0.039    0.362    0.039    0.352    0.054    0.265    0.030    0.199    0.037    0.201    0.041 -1.331  0.195 
   9   54   14.2   88   37    0.000    0.000    0.000    0.000    0.056    0.006    0.050    0.005    0.047    0.007    0.032    0.004    0.038    0.007    0.047    0.010 -0.689  0.299 
   8   32    0.6   88   37    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.003    0.000    0.003    0.001    0.000    0.000  0.000  0.000 
   5   31    9.4   88   37    1.476    0.208    1.240    0.127    1.198    0.127    0.984    0.107    0.870    0.135    0.778    0.088    0.676    0.125    0.628    0.129 -1.192  0.201 
  20   48   37.0   88   36    0.000    0.000    0.000    0.000    0.000    0.000    0.056    0.006    0.053    0.008    0.034    0.004    0.000    0.000    0.000    0.000 -2.577  0.549 
  16   23    6.8   88   36    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.458    0.071    0.420    0.048    0.365    0.068    0.345    0.071 -1.184  0.920 
  21   23   14.3   88   36    1.068    0.150    0.912    0.094    0.755    0.080    0.635    0.069    0.519    0.080    0.492    0.056    0.399    0.074    0.378    0.078 -1.483  0.181 
  16    7   38.5   88   35    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.025    0.003    0.024    0.004    0.021    0.004 -1.079  1.309 
  15    2   35.7   88   35    0.000    0.000    0.000    0.000    0.048    0.005    0.031    0.003    0.022    0.003    0.033    0.004    0.020    0.004    0.000    0.000 -1.783  0.347 
  13   20   12.5   88   34    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.007    0.001    0.005    0.001    0.005    0.001 -2.125  0.896 
  18   10   59.9   88   33    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.065    0.012    0.058    0.012 -1.481  2.743 
  18   53   41.3   88   32    0.108    0.015    0.078    0.008    0.076    0.008    0.085    0.009    0.078    0.012    0.063    0.007    0.059    0.011    0.051    0.010 -0.827  0.144 
   5   45   46.8   88   32    0.000    0.000    0.000    0.000    0.088    0.009    0.105    0.011    0.083    0.013    0.000    0.000    0.000    0.000    0.000    0.000 -0.242  0.636 
   6   51   18.1   88   31    0.000    0.000    0.051    0.005    0.000    0.000    0.061    0.007    0.050    0.008    0.049    0.006    0.000    0.000    0.000    0.000 -0.111  0.202 
   2   59   56.8   88   31    0.000    0.000    0.000    0.000    0.000    0.000    0.173    0.019    0.156    0.024    0.000    0.000    0.000    0.000    0.000    0.000 -1.033  1.143 
  18    4   29.7   88   29    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.029    0.004    0.026    0.003    0.026    0.005    0.025    0.005 -0.538  0.662 
  23   38   24.1   88   29    0.594    0.084    0.413    0.042    0.428    0.046    0.399    0.043    0.287    0.044    0.288    0.033    0.225    0.042    0.243    0.050 -1.246  0.182 
  20   22   35.7   88   28    0.000    0.000    0.086    0.009    0.000    0.000    0.075    0.008    0.000    0.000    0.000    0.000    0.069    0.013    0.000    0.000 -0.428  0.258 
  10   42   50.1   88   28    0.558    0.079    0.450    0.046    0.405    0.043    0.390    0.042    0.339    0.052    0.338    0.038    0.278    0.051    0.289    0.059 -0.893  0.135 
  13   51   16.6   88   28    0.624    0.088    0.443    0.045    0.352    0.037    0.346    0.037    0.405    0.063    0.309    0.035    0.242    0.045    0.164    0.034 -1.425  0.159 
  14   35   59.9   88   27    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.085    0.013    0.090    0.010    0.071    0.013    0.055    0.011 -1.809  0.817 
  20   54   29.3   88   27    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.015    0.002    0.015    0.002    0.012    0.002    0.013    0.003 -0.785  0.610 
  22   47   50.5   88   27    0.000    0.000    0.000    0.000    0.000    0.000    0.077    0.008    0.070    0.011    0.064    0.007    0.057    0.011    0.000    0.000 -1.081  0.553 
   5   34   26.9   88   27    0.312    0.044    0.167    0.017    0.129    0.014    0.099    0.011    0.095    0.015    0.093    0.011    0.095    0.018    0.000    0.000 -1.740  0.183 
   6    9   30.5   88   26    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.007    0.001    0.000    0.000    0.006    0.001    0.005    0.001 -1.261  0.621 
   9   28   58.7   88   26    0.705    0.099    0.471    0.048    0.500    0.053    0.497    0.054    0.347    0.054    0.317    0.036    0.289    0.053    0.222    0.046 -1.392  0.144 
   7   35   44.5   88   25    0.060    0.008    0.000    0.000    0.063    0.007    0.051    0.006    0.044    0.007    0.048    0.005    0.042    0.008    0.037    0.008 -0.682  0.198 
   8   27    0.8   88   25    0.188    0.026    0.273    0.028    0.248    0.026    0.181    0.020    0.152    0.024    0.136    0.015    0.148    0.027    0.145    0.030 -0.770  0.162 
   3   30   36.9   88   24    0.000    0.000    0.000    0.000    0.000    0.000    0.116    0.013    0.093    0.014    0.064    0.007    0.066    0.012    0.077    0.016 -1.378  0.403 
  14   46    8.5   88   24    0.585    0.082    0.454    0.047    0.427    0.045    0.361    0.039    0.320    0.050    0.320    0.036    0.225    0.042    0.235    0.048 -1.248  0.174 
  16   55   23.7   88   24    0.342    0.048    0.374    0.038    0.366    0.039    0.337    0.036    0.300    0.046    0.365    0.041    0.251    0.046    0.147    0.030 -0.851  0.143 
   9   42   35.6   88   24    0.000    0.000    0.000    0.000    0.000    0.000    0.144    0.016    0.120    0.019    0.100    0.011    0.092    0.017    0.096    0.020 -1.251  0.379 
   3   10   19.3   88   23    0.450    0.063    0.322    0.033    0.374    0.040    0.242    0.026    0.303    0.047    0.275    0.031    0.243    0.045    0.242    0.050 -0.758  0.187 
   2   56   46.0   88   23    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.105    0.012    0.092    0.017    0.091    0.019 -0.902  1.076 
   1    4   16.6   88   23    1.414    0.199    1.250    0.128    1.004    0.107    0.792    0.086    0.729    0.113    0.639    0.072    0.558    0.103    0.539    0.111 -1.414  0.159 
   7   13   34.5   88   23    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.082    0.009    0.073    0.014    0.060    0.012 -1.941  1.021 
  18   10   41.2   88   22    0.167    0.024    0.219    0.022    0.129    0.014    0.099    0.011    0.086    0.013    0.079    0.009    0.061    0.011    0.000    0.000 -1.782  0.209 
  12    3   29.0   88   21    0.000    0.000    0.000    0.000    0.000    0.000    0.083    0.009    0.070    0.011    0.074    0.008    0.058    0.011    0.000    0.000 -1.107  0.581 
  21   48    7.8   88   21    0.051    0.007    0.045    0.005    0.026    0.003    0.032    0.003    0.022    0.003    0.024    0.003    0.000    0.000    0.022    0.005 -1.217  0.172 
   6   21   11.6   88   21    0.000    0.000    0.000    0.000    0.074    0.008    0.060    0.006    0.000    0.000    0.000    0.000    0.000    0.000    0.046    0.009 -0.962  0.482 
  22   53   20.5   88   20    0.000    0.000    0.811    0.083    0.746    0.079    0.635    0.069    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.027  0.347 
   6    9   21.4   88   18    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.073    0.011    0.065    0.007    0.057    0.011    0.056    0.012 -1.115  0.671 
  13   39   21.7   88   18    0.885    0.125    0.702    0.072    0.673    0.072    0.541    0.059    0.497    0.077    0.453    0.051    0.357    0.066    0.365    0.075 -1.247  0.171 
  19    9   55.2   88   18    0.000    0.000    0.000    0.000    0.000    0.000    0.022    0.002    0.028    0.004    0.000    0.000    0.017    0.003    0.016    0.003 -1.268  0.467 
  20   41    4.2   88   17    0.651    0.092    0.771    0.079    0.810    0.086    0.774    0.084    0.627    0.097    0.533    0.060    0.480    0.089    0.478    0.098 -0.643  0.156 
   7    9    4.4   88   16    1.455    0.205    1.214    0.125    1.126    0.120    1.012    0.110    0.876    0.136    0.802    0.091    0.722    0.134    0.702    0.144 -1.021  0.158 
   8   33   53.2   88   16    0.525    0.074    0.456    0.047    0.363    0.039    0.296    0.032    0.245    0.038    0.236    0.027    0.206    0.038    0.190    0.039 -1.456  0.168 
  15   30   53.4   88   16    0.000    0.000    0.126    0.013    0.128    0.014    0.112    0.012    0.152    0.024    0.121    0.014    0.132    0.024    0.111    0.023 -0.073  0.181 
  18   28    1.4   88   16    0.000    0.000    0.000    0.000    0.000    0.000    0.117    0.013    0.097    0.015    0.105    0.012    0.101    0.019    0.108    0.022 -0.156  0.374 
  12    9   43.7   88   15    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.028    0.003    0.031    0.006    0.030    0.006  0.441  0.882 
  22   34   57.3   88   15    5.815    0.819    4.941    0.507    4.568    0.486    3.932    0.426    3.569    0.552    3.116    0.354    2.811    0.520    2.649    0.545 -1.098  0.149 
  12   58   40.4   88   14    0.715    0.101    0.492    0.051    0.431    0.046    0.343    0.037    0.349    0.054    0.326    0.037    0.181    0.034    0.197    0.041 -1.699  0.142 
  10    7   59.5   88   14    0.506    0.071    0.396    0.041    0.335    0.036    0.326    0.035    0.287    0.044    0.282    0.032    0.289    0.053    0.247    0.051 -0.853  0.196 
   0   51    6.0   88   14    0.000    0.000    0.429    0.044    0.380    0.040    0.377    0.041    0.296    0.046    0.295    0.033    0.217    0.040    0.215    0.044 -1.244  0.285 
  23   24   49.7   88   14    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.011    0.002    0.013    0.001    0.011    0.002    0.009    0.002 -0.880  0.609 
  13   28   47.6   88   13    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.022    0.002    0.009    0.002    0.022    0.005 -0.149  0.985 
   0   12   45.3   88   13    0.000    0.000    0.000    0.000    0.163    0.017    0.162    0.018    0.135    0.021    0.157    0.018    0.088    0.016    0.145    0.030 -0.713  0.237 
  11   50   58.5   88   12    1.912    0.269    1.545    0.159    1.371    0.146    1.172    0.127    1.029    0.159    0.917    0.104    0.800    0.148    0.679    0.140 -1.360  0.189 
   4   27   29.4   88   12    0.000    0.000    0.000    0.000    0.000    0.000    0.012    0.001    0.000    0.000    0.000    0.000    0.011    0.002    0.008    0.002 -0.932  0.351 
   6   43    9.4   88   12    0.000    0.000    0.000    0.000    0.000    0.000    0.011    0.001    0.010    0.002    0.000    0.000    0.000    0.000    0.009    0.002 -0.542  0.546 
  12   33   38.9   88   11    1.116    0.157    0.997    0.102    0.727    0.077    0.627    0.068    0.585    0.090    0.520    0.059    0.422    0.078    0.470    0.097 -1.332  0.175 
  20   53   17.3   88   11    0.715    0.101    0.738    0.076    0.853    0.091    0.655    0.071    0.568    0.088    0.512    0.058    0.421    0.078    0.450    0.093 -0.856  0.195 
  20   11   17.9   88   11    1.272    0.179    1.200    0.123    1.219    0.130    1.064    0.115    0.986    0.153    1.019    0.116    0.924    0.171    0.842    0.173 -0.545  0.149 
  18    0   33.9   88   10    0.000    0.000    0.000    0.000    0.000    0.000    0.079    0.009    0.089    0.014    0.000    0.000    0.082    0.015    0.066    0.014 -0.477  0.426 
  14   19   25.7   88   10    0.148    0.021    0.096    0.010    0.171    0.018    0.168    0.018    0.156    0.024    0.136    0.015    0.140    0.026    0.139    0.029  0.100  0.152 
  12   23   13.6   88    9    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.058    0.007    0.062    0.011    0.056    0.012 -0.205  1.046 
   2   19   54.6   88    8    2.223    0.313    1.939    0.199    1.548    0.165    1.250    0.135    1.107    0.171    0.928    0.105    0.849    0.157    0.813    0.167 -1.484  0.159 
  16   51   55.7   88    8    0.000    0.000    0.000    0.000    0.442    0.047    0.428    0.046    0.381    0.059    0.232    0.026    0.221    0.041    0.131    0.027 -2.598  0.226 
  19   30   50.5   88    8    2.641    0.372    2.139    0.220    1.936    0.206    1.705    0.185    1.497    0.232    1.344    0.152    1.238    0.229    1.147    0.236 -1.131  0.176 
   3   48   32.8   88    8    0.546    0.077    0.340    0.035    0.387    0.041    0.307    0.033    0.336    0.052    0.317    0.036    0.253    0.047    0.238    0.049 -0.904  0.172 
  12    2   25.4   88    7    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.035    0.004    0.031    0.006    0.029    0.006 -1.177  1.125 
   1   14   20.0   88    7    0.507    0.071    0.303    0.031    0.324    0.034    0.266    0.029    0.319    0.049    0.219    0.025    0.221    0.041    0.174    0.036 -1.158  0.139 
  17   27    4.4   88    6    0.587    0.083    0.425    0.044    0.348    0.037    0.329    0.036    0.349    0.054    0.278    0.032    0.260    0.048    0.213    0.044 -1.176  0.209 
   5   24   30.2   88    5    1.087    0.153    0.896    0.092    0.823    0.088    0.630    0.068    0.565    0.087    0.461    0.052    0.415    0.077    0.388    0.080 -1.482  0.174 
  11   28    8.9   88    5    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.028    0.004    0.025    0.003    0.020    0.004    0.000    0.000 -1.919  1.187 
  16   40   29.8   88    5    2.015    0.284    1.703    0.175    1.601    0.170    1.294    0.140    1.230    0.190    1.090    0.124    0.962    0.178    0.980    0.202 -1.052  0.153 
   8   57   12.8   88    4    0.000    0.000    0.000    0.000    0.014    0.001    0.000    0.000    0.000    0.000    0.012    0.001    0.010    0.002    0.000    0.000 -0.775  0.369 
   0   18   34.3   88    4    0.000    0.000    0.036    0.004    0.034    0.004    0.000    0.000    0.000    0.000    0.000    0.000    0.028    0.005    0.000    0.000 -0.495  0.315 
  23   44   54.2   88    4    0.034    0.005    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.018    0.002    0.015    0.003    0.000    0.000 -1.201  0.247 
   7   52   47.7   88    3    0.071    0.010    0.095    0.010    0.122    0.013    0.104    0.011    0.117    0.018    0.079    0.009    0.099    0.018    0.087    0.018  0.106  0.156 
  14   10   52.3   88    3    0.000    0.000    0.076    0.008    0.068    0.007    0.064    0.007    0.052    0.008    0.027    0.003    0.000    0.000    0.028    0.006 -1.974  0.251 
  18   21   58.2   88    3    0.000    0.000    0.000    0.000    0.024    0.003    0.025    0.003    0.020    0.003    0.020    0.002    0.018    0.003    0.000    0.000 -0.823  0.299 
   3    6   55.7   88    1    1.056    0.149    0.938    0.096    0.772    0.082    0.601    0.065    0.556    0.086    0.507    0.058    0.451    0.083    0.449    0.092 -1.277  0.147 
  18   59   38.6   88    1    0.000    0.000    0.045    0.005    0.000    0.000    0.000    0.000    0.045    0.007    0.043    0.005    0.000    0.000    0.000    0.000 -0.077  0.244 
  19   59   46.8   88    0    0.000    0.000    0.215    0.022    0.196    0.021    0.168    0.018    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.037  0.398 
  20   31    7.3   87   59    2.698    0.380    2.430    0.249    2.164    0.230    1.895    0.205    1.664    0.257    1.521    0.173    1.368    0.253    1.301    0.268 -1.052  0.181 
   4   28   30.4   87   58    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.085    0.013    0.079    0.009    0.000    0.000    0.000    0.000 -0.805  1.464 
  21   40   12.2   87   57    0.842    0.119    0.822    0.084    0.701    0.075    0.627    0.068    0.547    0.085    0.513    0.058    0.431    0.080    0.410    0.084 -1.063  0.174 
  17   47   34.5   87   57    0.259    0.036    0.203    0.021    0.000    0.000    0.218    0.024    0.208    0.032    0.198    0.022    0.153    0.028    0.139    0.029 -0.672  0.152 
  14    3   24.1   87   56    0.273    0.038    0.282    0.029    0.260    0.028    0.209    0.023    0.205    0.032    0.160    0.018    0.131    0.024    0.141    0.029 -1.120  0.174 
  12   43   49.7   87   55    1.952    0.275    1.899    0.195    1.738    0.185    1.692    0.183    1.605    0.248    1.435    0.163    1.353    0.250    1.451    0.298 -0.506  0.148 
  10   17   56.1   87   55    2.598    0.366    2.237    0.230    2.027    0.216    1.782    0.193    1.586    0.245    1.406    0.160    1.298    0.240    1.174    0.241 -1.089  0.156 
   8   36    9.4   87   55    0.000    0.000    0.029    0.003    0.027    0.003    0.021    0.002    0.016    0.002    0.000    0.000    0.000    0.000    0.000    0.000 -1.791  0.441 
   6   32   23.7   87   54    0.000    0.000    0.000    0.000    0.000    0.000    0.026    0.003    0.016    0.002    0.000    0.000    0.000    0.000    0.014    0.003 -1.524  0.479 
  17   30   15.6   87   54    0.651    0.092    0.582    0.060    0.532    0.057    0.478    0.052    0.468    0.072    0.406    0.046    0.299    0.055    0.285    0.059 -1.117  0.178 
  16   43   49.9   87   54    0.372    0.052    0.355    0.036    0.184    0.020    0.189    0.020    0.150    0.023    0.220    0.025    0.127    0.024    0.149    0.031 -1.331  0.196 
  11   46   53.2   87   53    0.227    0.032    0.200    0.021    0.136    0.014    0.193    0.021    0.212    0.033    0.093    0.011    0.140    0.026    0.137    0.028 -0.740  0.162 
   8    6   40.1   87   52    0.124    0.017    0.112    0.011    0.090    0.010    0.108    0.012    0.117    0.018    0.107    0.012    0.106    0.020    0.104    0.021 -0.117  0.143 
  17   18    4.3   87   52    0.000    0.000    0.000    0.000    0.000    0.000    0.053    0.006    0.077    0.012    0.045    0.005    0.051    0.009    0.000    0.000 -0.685  0.486 
   2   22   34.2   87   51    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.024    0.004    0.019    0.002    0.016    0.003    0.023    0.005 -0.416  0.861 
  15   23   17.8   87   51    0.179    0.025    0.180    0.018    0.238    0.025    0.092    0.010    0.185    0.029    0.121    0.014    0.071    0.013    0.121    0.025 -0.987  0.179 
   9   38   54.9   87   51    0.044    0.006    0.044    0.005    0.043    0.005    0.042    0.005    0.043    0.007    0.043    0.005    0.034    0.006    0.000    0.000 -0.253  0.194 
  14   59   43.6   87   50    0.956    0.135    0.869    0.089    0.700    0.074    0.701    0.076    0.579    0.090    0.459    0.052    0.474    0.088    0.439    0.090 -1.143  0.168 
  14    1    9.3   87   50    0.398    0.056    0.271    0.028    0.291    0.031    0.000    0.000    0.330    0.051    0.280    0.032    0.206    0.038    0.179    0.037 -0.771  0.122 
  18   43   59.7   87   49    0.152    0.021    0.145    0.015    0.091    0.010    0.126    0.014    0.103    0.016    0.000    0.000    0.000    0.000    0.000    0.000 -0.789  0.265 
  23   15   50.4   87   49    0.608    0.086    0.797    0.082    0.838    0.089    0.722    0.078    0.617    0.095    0.446    0.051    0.422    0.078    0.380    0.078 -0.914  0.179 
  21   14   31.1   87   48    0.664    0.094    0.634    0.065    0.531    0.056    0.511    0.055    0.438    0.068    0.372    0.042    0.279    0.052    0.282    0.058 -1.276  0.141 
  12   55    5.8   87   47    0.413    0.058    0.325    0.033    0.366    0.039    0.200    0.022    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.589  0.299 
  20    8   52.7   87   47    0.000    0.000    0.000    0.000    0.000    0.000    0.067    0.007    0.000    0.000    0.058    0.007    0.052    0.010    0.000    0.000 -0.894  0.612 
  14   27   47.3   87   47    1.177    0.166    1.206    0.124    1.098    0.117    0.949    0.103    0.832    0.129    0.521    0.059    0.515    0.095    0.460    0.095 -1.478  0.118 
  15   59   47.7   87   46    2.262    0.319    2.080    0.214    1.932    0.205    1.675    0.181    1.540    0.238    1.294    0.147    1.229    0.227    1.169    0.240 -0.975  0.188 
   6   50   58.5   87   46    0.849    0.120    0.877    0.090    0.734    0.078    0.697    0.075    0.649    0.100    0.594    0.067    0.510    0.094    0.512    0.105 -0.790  0.174 
   9    9   22.3   87   44    0.029    0.004    0.030    0.003    0.000    0.000    0.030    0.003    0.021    0.003    0.019    0.002    0.015    0.003    0.015    0.003 -1.036  0.161 
   6   36   59.8   87   44    0.000    0.000    0.000    0.000    0.000    0.000    0.252    0.027    0.166    0.026    0.125    0.014    0.127    0.024    0.128    0.026 -1.903  0.444 
   4    0   46.7   87   43    0.190    0.027    0.186    0.019    0.149    0.016    0.266    0.029    0.150    0.023    0.157    0.018    0.178    0.033    0.138    0.028 -0.311  0.153 
  16   38   10.6   87   43    1.393    0.196    1.418    0.146    1.260    0.134    0.808    0.088    0.758    0.117    0.554    0.063    0.476    0.088    0.484    0.100 -1.754  0.169 
  18   25   41.5   87   43    0.000    0.000    0.174    0.018    0.153    0.016    0.223    0.024    0.079    0.012    0.103    0.012    0.000    0.000    0.000    0.000 -1.563  0.238 
  22   23   24.7   87   42    0.342    0.048    0.359    0.037    0.341    0.036    0.296    0.032    0.308    0.048    0.218    0.025    0.202    0.037    0.179    0.037 -0.963  0.143 
   2   53    8.9   87   42    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.025    0.004    0.024    0.003    0.022    0.004    0.022    0.005 -0.565  0.548 
  11   48   59.3   87   41    3.375    0.475    3.012    0.309    2.741    0.291    2.361    0.256    2.133    0.330    1.913    0.217    1.685    0.312    1.631    0.335 -1.051  0.187 
   5    5    9.6   87   41    0.436    0.061    0.387    0.040    0.489    0.052    0.448    0.049    0.149    0.023    0.174    0.020    0.190    0.035    0.167    0.034 -1.641  0.182 
  14   40   55.1   87   40    0.557    0.078    0.000    0.000    0.514    0.055    0.448    0.049    0.345    0.053    0.280    0.032    0.323    0.060    0.309    0.064 -0.981  0.208 
   7    3   23.1   87   40    1.155    0.163    0.957    0.098    0.805    0.086    0.597    0.065    0.710    0.110    0.482    0.055    0.376    0.070    0.348    0.072 -1.643  0.167 
  21    5   25.9   87   40    1.527    0.215    1.276    0.131    1.181    0.126    1.121    0.121    1.057    0.164    0.776    0.088    0.654    0.121    0.589    0.121 -1.274  0.173 
   2   59    7.3   87   39    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.037    0.004    0.036    0.007    0.035    0.007 -0.346  1.034 
   8   17   29.9   87   39    1.382    0.195    1.251    0.128    1.108    0.118    1.047    0.113    0.915    0.142    0.788    0.089    0.737    0.136    0.672    0.138 -1.009  0.137 
   1   53   48.0   87   38    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.071    0.008    0.069    0.013    0.063    0.013 -0.740  0.792 
  16   12   37.4   87   38    0.000    0.000    0.000    0.000    0.000    0.000    0.094    0.010    0.087    0.013    0.069    0.008    0.000    0.000    0.000    0.000 -1.604  0.595 
   1   11    3.7   87   38    9.475    1.335    8.360    0.858    7.694    0.818    6.621    0.717    6.048    0.936    5.379    0.610    5.045    0.934    4.780    0.983 -0.976  0.106 
  17   36   23.5   87   38    0.457    0.064    0.393    0.040    0.434    0.046    0.356    0.039    0.344    0.053    0.319    0.036    0.192    0.036    0.215    0.044 -1.091  0.153 
   3   38   23.6   87   37    1.484    0.209    1.340    0.138    1.196    0.127    1.051    0.114    0.912    0.141    0.862    0.098    0.760    0.141    0.752    0.155 -1.004  0.214 
  20   50   39.1   87   37    0.000    0.000    0.415    0.043    0.398    0.042    0.361    0.039    0.352    0.054    0.323    0.037    0.266    0.049    0.263    0.054 -0.824  0.208 
   7   23   46.5   87   37    0.585    0.082    0.575    0.059    0.379    0.040    0.430    0.047    0.289    0.045    0.295    0.033    0.300    0.056    0.268    0.055 -1.150  0.163 
  15   39    0.7   87   37    0.413    0.058    0.368    0.038    0.540    0.057    0.488    0.053    0.369    0.057    0.268    0.030    0.342    0.063    0.297    0.061 -0.544  0.150 
   5   26   17.1   87   36    0.000    0.000    0.000    0.000    0.000    0.000    0.985    0.107    0.839    0.130    0.820    0.093    0.811    0.150    0.661    0.136 -0.943  0.392 
  11   33   32.3   87   36    0.000    0.000    0.000    0.000    0.000    0.000    0.125    0.014    0.115    0.018    0.107    0.012    0.100    0.019    0.000    0.000 -0.811  0.533 
  10   27   38.1   87   36    0.215    0.030    0.205    0.021    0.301    0.032    0.193    0.021    0.141    0.022    0.134    0.015    0.115    0.021    0.133    0.027 -1.007  0.124 
   9   44   30.0   87   36    0.000    0.000    0.000    0.000    0.039    0.004    0.036    0.004    0.033    0.005    0.000    0.000    0.000    0.000    0.000    0.000 -0.789  0.585 
  14   31   31.0   87   35    0.000    0.000    0.509    0.052    0.000    0.000    0.439    0.048    0.383    0.059    0.194    0.022    0.220    0.041    0.213    0.044 -1.771  0.194 
   3   19   52.2   87   34    0.429    0.060    0.329    0.034    0.300    0.032    0.268    0.029    0.223    0.034    0.000    0.000    0.000    0.000    0.000    0.000 -1.268  0.304 
  16    9   24.5   87   34    0.000    0.000    0.000    0.000    0.248    0.026    0.255    0.028    0.154    0.024    0.120    0.014    0.120    0.022    0.092    0.019 -2.312  0.253 
  22   33   56.1   87   34    0.000    0.000    0.000    0.000    0.000    0.000    0.028    0.003    0.000    0.000    0.022    0.002    0.028    0.005    0.016    0.003 -1.157  0.401 
  18   30   13.2   87   33    0.000    0.000    0.000    0.000    0.000    0.000    0.416    0.045    0.390    0.060    0.417    0.047    0.299    0.055    0.235    0.048 -1.563  0.536 
   5   56   24.2   87   33    0.000    0.000    0.000    0.000    0.000    0.000    0.389    0.042    0.340    0.053    0.295    0.033    0.290    0.054    0.260    0.053 -1.106  0.377 
   2   27    5.1   87   32    0.473    0.067    0.475    0.049    0.387    0.041    0.495    0.054    0.413    0.064    0.400    0.045    0.352    0.065    0.343    0.071 -0.426  0.147 
  15    7   14.0   87   32    0.348    0.049    0.252    0.026    0.156    0.017    0.000    0.000    0.098    0.015    0.112    0.013    0.111    0.021    0.085    0.017 -1.817  0.178 
   5   32   29.9   87   32    5.571    0.785    4.883    0.501    4.620    0.491    4.225    0.458    3.891    0.602    3.518    0.399    3.259    0.603    3.079    0.633 -0.810  0.177 
  11   47   58.8   87   31    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.165    0.019    0.150    0.028    0.141    0.029 -0.983  1.285 
  18   39    5.2   87   31    1.644    0.232    1.124    0.115    0.913    0.097    0.738    0.080    0.631    0.098    0.554    0.063    0.489    0.091    0.472    0.097 -1.701  0.172 
   0   27   28.2   87   31    1.794    0.253    1.547    0.159    1.492    0.159    1.265    0.137    1.160    0.179    1.022    0.116    0.996    0.184    0.914    0.188 -0.936  0.163 
   5   19   36.0   87   30    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.040    0.006    0.038    0.004    0.036    0.007    0.000    0.000 -0.604  1.201 
  20   36   40.4   87   30    0.000    0.000    0.000    0.000    0.034    0.004    0.031    0.003    0.022    0.003    0.030    0.003    0.028    0.005    0.021    0.004 -0.747  0.257 
  17    9   53.6   87   30    0.695    0.098    0.679    0.070    0.702    0.075    0.649    0.070    0.570    0.088    0.393    0.045    0.403    0.075    0.351    0.072 -1.026  0.206 
   8   40   14.4   87   30    0.192    0.027    0.307    0.032    0.320    0.034    0.218    0.024    0.238    0.037    0.225    0.026    0.178    0.033    0.165    0.034 -0.485  0.167 
  23   38   56.8   87   30    0.049    0.007    0.060    0.006    0.048    0.005    0.016    0.002    0.052    0.008    0.041    0.005    0.045    0.008    0.055    0.011 -0.071  0.157 
   8   14   47.8   87   30    0.000    0.000    0.450    0.046    0.400    0.043    0.362    0.039    0.360    0.056    0.192    0.022    0.260    0.048    0.231    0.048 -1.284  0.215 
  10   39    3.6   87   29    0.129    0.018    0.126    0.013    0.085    0.009    0.800    0.087    0.065    0.010    0.058    0.007    0.050    0.009    0.000    0.000 -1.373  0.208 
   6    1   35.2   87   29    0.648    0.091    0.660    0.068    0.410    0.044    0.391    0.042    0.463    0.072    0.363    0.041    0.270    0.050    0.314    0.065 -1.127  0.179 
   6   50   47.8   87   29    0.094    0.013    0.000    0.000    0.091    0.010    0.000    0.000    0.062    0.010    0.000    0.000    0.000    0.000    0.055    0.011 -0.815  0.203 
   3    3   23.1   87   29    0.000    0.000    0.000    0.000    0.241    0.026    0.129    0.014    0.140    0.022    0.075    0.009    0.075    0.014    0.073    0.015 -2.587  0.270 
   7   14    1.3   87   28    0.797    0.112    0.647    0.066    0.478    0.051    0.493    0.053    0.421    0.065    0.350    0.040    0.351    0.065    0.318    0.065 -1.233  0.141 
  15   21   22.5   87   28    3.003    0.423    2.579    0.265    2.346    0.249    2.148    0.233    1.849    0.286    1.605    0.182    1.540    0.285    1.478    0.304 -1.017  0.207 
   4   56   50.3   87   28    0.663    0.093    0.586    0.060    0.495    0.053    0.389    0.042    0.338    0.052    0.322    0.037    0.305    0.056    0.255    0.052 -1.315  0.151 
  16   32   26.9   87   28    0.000    0.000    0.041    0.004    0.037    0.004    0.031    0.003    0.030    0.005    0.028    0.003    0.030    0.006    0.019    0.004 -1.022  0.225 
  11   36   40.3   87   27    1.445    0.204    1.257    0.129    1.185    0.126    1.120    0.121    1.022    0.158    0.864    0.098    0.875    0.162    0.867    0.178 -0.743  0.186 
   4   24   12.2   87   26    0.877    0.124    0.742    0.076    0.761    0.081    0.604    0.065    0.561    0.087    0.515    0.058    0.474    0.088    0.402    0.083 -1.019  0.176 
  20   53   12.7   87   26    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.019    0.002    0.016    0.003    0.013    0.003 -2.362  1.423 
  20    4    2.7   87   26    0.000    0.000    0.339    0.035    0.000    0.000    0.000    0.000    0.268    0.041    0.255    0.029    0.211    0.039    0.000    0.000 -0.838  0.227 
  14   34   20.3   87   25    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.133    0.021    0.115    0.013    0.089    0.016    0.102    0.021 -1.282  0.555 
  19   30   26.9   87   25    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.090    0.014    0.076    0.009    0.066    0.012    0.000    0.000 -1.780  0.935 
  19   54    9.1   87   25    0.000    0.000    0.262    0.027    0.250    0.027    0.249    0.027    0.235    0.036    0.189    0.021    0.000    0.000    0.000    0.000 -0.649  0.240 
  19   47   10.1   87   23    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.047    0.007    0.045    0.005    0.038    0.007    0.000    0.000 -1.208  1.064 
  23   14   37.0   87   23    0.133    0.019    0.128    0.013    0.112    0.012    0.114    0.012    0.112    0.017    0.110    0.012    0.084    0.016    0.089    0.018 -0.563  0.173 
   8   58   50.3   87   22    0.345    0.049    0.329    0.034    0.283    0.030    0.220    0.024    0.188    0.029    0.180    0.020    0.172    0.032    0.121    0.025 -1.376  0.187 
  10   26   50.8   87   22    0.131    0.018    0.119    0.012    0.096    0.010    0.074    0.008    0.059    0.009    0.053    0.006    0.000    0.000    0.049    0.010 -1.535  0.163 
  18    4   45.1   87   22    0.000    0.000    0.255    0.026    0.167    0.018    0.164    0.018    0.184    0.028    0.205    0.023    0.138    0.026    0.000    0.000 -0.671  0.233 
   5   45   53.8   87   22    0.000    0.000    0.000    0.000    0.000    0.000    0.457    0.049    0.410    0.063    0.356    0.040    0.000    0.000    0.000    0.000 -1.304  0.572 
   9   47   54.5   87   22    0.443    0.062    0.319    0.033    0.277    0.029    0.242    0.026    0.249    0.039    0.217    0.025    0.173    0.032    0.134    0.028 -1.386  0.154 
  22   59    2.7   87   22    0.000    0.000    0.000    0.000    0.057    0.006    0.050    0.005    0.054    0.008    0.000    0.000    0.000    0.000    0.000    0.000 -0.273  0.654 
  17   28   39.2   87   22    0.000    0.000    0.000    0.000    0.156    0.017    0.146    0.016    0.124    0.019    0.000    0.000    0.000    0.000    0.000    0.000 -1.077  0.556 
   4   11   33.1   87   21    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.025    0.003    0.023    0.004    0.022    0.005 -0.800  1.067 
  17   16   33.6   87   21    0.000    0.000    0.288    0.030    0.243    0.026    0.199    0.022    0.177    0.027    0.104    0.012    0.150    0.028    0.122    0.025 -1.557  0.212 
  13   51   13.1   87   20    0.036    0.005    0.000    0.000    0.020    0.002    0.000    0.000    0.019    0.003    0.010    0.001    0.009    0.002    0.000    0.000 -2.041  0.214 
   4    0   44.0   87   20    0.000    0.000    0.276    0.028    0.269    0.029    0.198    0.021    0.175    0.027    0.179    0.020    0.186    0.034    0.188    0.039 -0.763  0.181 
  20    8   45.5   87   20    0.000    0.000    0.000    0.000    0.326    0.035    0.298    0.032    0.209    0.032    0.179    0.020    0.142    0.026    0.155    0.032 -1.904  0.238 
   6   22    2.1   87   20    9.395    1.323    8.389    0.861    7.421    0.789    6.659    0.721    6.127    0.948    5.583    0.633    5.210    0.964    4.941    1.016 -0.902  0.137 
   3   51   53.7   87   19    0.000    0.000    0.000    0.000    0.000    0.000    0.358    0.039    0.311    0.048    0.239    0.027    0.000    0.000    0.000    0.000 -2.103  0.495 
  12   36   17.6   87   18    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.025    0.004    0.020    0.002    0.020    0.004    0.000    0.000 -1.298  1.049 
  15   59   41.2   87   18    0.000    0.000    0.000    0.000    0.050    0.005    0.048    0.005    0.047    0.007    0.000    0.000    0.000    0.000    0.000    0.000 -0.294  0.645 
  19   43    2.2   87   18    0.000    0.000    0.000    0.000    0.108    0.011    0.096    0.010    0.087    0.013    0.081    0.009    0.000    0.000    0.000    0.000 -0.958  0.294 
  18   53   27.6   87   18    0.000    0.000    0.448    0.046    0.415    0.044    0.421    0.046    0.396    0.061    0.353    0.040    0.142    0.026    0.114    0.023 -2.246  0.223 
  12   30    7.5   87   17    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.082    0.013    0.081    0.009    0.073    0.014    0.000    0.000 -0.659  1.013 
  17   36   29.1   87   17    0.000    0.000    0.000    0.000    0.000    0.000    0.034    0.004    0.038    0.006    0.030    0.003    0.000    0.000    0.000    0.000 -0.626  0.564 
   8   59    0.2   87   16    0.000    0.000    0.000    0.000    0.000    0.000    0.027    0.003    0.024    0.004    0.016    0.002    0.026    0.005    0.000    0.000 -0.624  0.553 
   4    4   49.0   87   16    0.000    0.000    0.000    0.000    0.000    0.000    0.141    0.015    0.000    0.000    0.125    0.014    0.000    0.000    0.091    0.019 -1.227  0.404 
   4   26   35.4   87   15    0.491    0.069    0.604    0.062    0.435    0.046    0.323    0.035    0.420    0.065    0.458    0.052    0.392    0.073    0.338    0.070 -0.508  0.162 
  17   57   28.7   87   15    0.000    0.000    0.000    0.000    0.241    0.026    0.219    0.024    0.194    0.030    0.000    0.000    0.000    0.000    0.000    0.000 -1.024  0.581 
   3   52    1.6   87   15    0.430    0.061    0.446    0.046    0.336    0.036    0.278    0.030    0.281    0.043    0.234    0.027    0.152    0.028    0.171    0.035 -1.463  0.180 
  14   41   11.5   87   13    3.733    0.526    3.089    0.317    2.685    0.285    2.474    0.268    2.031    0.314    1.900    0.216    1.789    0.331    1.618    0.333 -1.135  0.149 
  17    1   10.4   87   13    0.644    0.091    0.502    0.052    0.473    0.050    0.486    0.053    0.391    0.060    0.238    0.027    0.276    0.051    0.276    0.057 -1.284  0.139 
  22   37   30.4   87   13    0.380    0.054    0.434    0.045    0.452    0.048    0.390    0.042    0.259    0.040    0.396    0.045    0.289    0.053    0.247    0.051 -0.642  0.111 
  23   59   19.7   87   13    0.830    0.117    0.551    0.057    0.531    0.056    0.480    0.052    0.468    0.072    0.382    0.043    0.407    0.075    0.368    0.076 -0.969  0.159 
   3   23   32.1   87   12    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.036    0.006    0.024    0.003    0.021    0.004    0.020    0.004 -2.298  0.535 
  13   14   12.4   87   12    0.881    0.124    0.772    0.079    0.751    0.080    0.767    0.083    0.653    0.101    0.501    0.057    0.507    0.094    0.402    0.083 -1.001  0.173 
  13   46   59.2   87   12    0.160    0.023    0.150    0.015    0.147    0.016    0.000    0.000    0.136    0.021    0.131    0.015    0.154    0.029    0.082    0.017 -0.535  0.147 
  22   57   58.0   87   12    0.000    0.000    0.000    0.000    0.121    0.013    0.075    0.008    0.068    0.011    0.069    0.008    0.000    0.000    0.000    0.000 -1.817  0.360 
   9   41   58.8   87   12    1.109    0.156    0.875    0.090    0.778    0.083    0.648    0.070    0.637    0.099    0.596    0.068    0.514    0.095    0.497    0.102 -1.059  0.167 
   7   25   45.5   87   12    5.100    0.718    4.449    0.457    3.727    0.396    3.256    0.353    2.960    0.458    2.627    0.298    2.519    0.466    2.418    0.497 -1.071  0.139 
  21   28    6.1   87   12    0.000    0.000    0.000    0.000    0.000    0.000    0.055    0.006    0.043    0.007    0.038    0.004    0.040    0.007    0.000    0.000 -1.208  0.515 
   5    2   27.4   87   11    0.394    0.056    0.349    0.036    0.226    0.024    0.446    0.048    0.298    0.046    0.216    0.025    0.195    0.036    0.190    0.039 -0.957  0.170 
  20    5   30.6   87   11    0.116    0.016    0.145    0.015    0.143    0.015    0.156    0.017    0.054    0.008    0.062    0.007    0.070    0.013    0.062    0.013 -1.299  0.110 
  12   16   45.3   87   10    0.000    0.000    0.000    0.000    0.000    0.000    0.068    0.007    0.044    0.007    0.040    0.005    0.040    0.007    0.025    0.005 -2.388  0.412 
   5   54   20.5   87   10    0.158    0.022    0.153    0.016    0.165    0.018    0.148    0.016    0.135    0.021    0.107    0.012    0.000    0.000    0.000    0.000 -0.577  0.170 
  21   23    8.2   87    9    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.035    0.004    0.030    0.006    0.026    0.005 -1.854  0.960 
   9   28   46.0   87    9    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.004    0.001    0.003    0.001 -3.738  2.661 
   8   23   37.2   87    8    0.000    0.000    0.504    0.052    0.354    0.038    0.345    0.037    0.397    0.061    0.288    0.033    0.200    0.037    0.187    0.038 -1.546  0.194 
  23   35   56.6   87    8    0.529    0.075    0.433    0.044    0.320    0.034    0.331    0.036    0.315    0.049    0.294    0.033    0.289    0.053    0.253    0.052 -0.883  0.148 
  18   51    4.8   87    7    0.000    0.000    0.000    0.000    0.033    0.004    0.038    0.004    0.025    0.004    0.037    0.004    0.000    0.000    0.000    0.000 -0.097  0.338 
   5   28   29.9   87    6    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.047    0.007    0.040    0.005    0.035    0.006    0.032    0.007 -1.542  0.570 
  15    7   30.9   87    6    2.691    0.379    2.403    0.247    1.916    0.204    1.864    0.202    1.574    0.243    1.527    0.173    1.501    0.278    1.360    0.280 -0.931  0.184 
  22   16   54.6   87    6    0.000    0.000    0.017    0.002    0.000    0.000    0.018    0.002    0.017    0.003    0.016    0.002    0.000    0.000    0.000    0.000 -0.113  0.276 
   4    7    6.5   87    6    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.008    0.001    0.007    0.001    0.006    0.001 -1.791  1.026 
   9   42    5.7   87    6    0.000    0.000    0.000    0.000    0.000    0.000    0.124    0.013    0.141    0.022    0.126    0.014    0.110    0.020    0.090    0.019 -0.976  0.471 
   4   29   53.4   87    5    1.542    0.217    1.550    0.159    1.322    0.141    1.202    0.130    1.214    0.188    1.133    0.129    1.079    0.200    1.036    0.213 -0.583  0.166 
   7   57   20.8   87    4    0.983    0.138    0.830    0.085    0.716    0.076    0.593    0.064    0.579    0.090    0.387    0.044    0.419    0.078    0.414    0.085 -1.313  0.169 
   5   10   38.6   87    4    0.000    0.000    0.112    0.011    0.100    0.011    0.092    0.010    0.052    0.008    0.000    0.000    0.000    0.000    0.000    0.000 -2.079  0.377 
  10   18   55.0   87    4    0.000    0.000    0.000    0.000    0.151    0.016    0.141    0.015    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.616  1.001 
  19   45   31.1   87    3    0.000    0.000    0.000    0.000    0.000    0.000    0.177    0.019    0.163    0.025    0.149    0.017    0.000    0.000    0.000    0.000 -0.900  0.586 
  18   59   53.7   87    3    0.000    0.000    0.000    0.000    0.144    0.015    0.135    0.015    0.128    0.020    0.000    0.000    0.000    0.000    0.000    0.000 -0.558  0.567 
  22   48    7.4   87    3    0.000    0.000    0.000    0.000    0.284    0.030    0.164    0.018    0.163    0.025    0.000    0.000    0.000    0.000    0.000    0.000 -2.670  0.572 
   5   19   39.9   87    2    0.000    0.000    0.000    0.000    0.040    0.004    0.038    0.004    0.035    0.005    0.000    0.000    0.000    0.000    0.000    0.000 -0.629  0.651 
  14   55   12.7   87    2    0.000    0.000    0.244    0.025    0.287    0.031    0.212    0.023    0.000    0.000    0.118    0.013    0.189    0.035    0.084    0.017 -1.661  0.198 
  21   56   18.8   87    2    0.598    0.084    0.533    0.055    0.501    0.053    0.474    0.051    0.418    0.065    0.344    0.039    0.349    0.065    0.284    0.058 -0.970  0.160 
  11   53    9.7   87    1    0.000    0.000    0.029    0.003    0.037    0.004    0.036    0.004    0.000    0.000    0.000    0.000    0.034    0.006    0.000    0.000  0.196  0.301 
   8    9   35.0   87    1    4.322    0.609    3.690    0.379    3.246    0.345    3.004    0.325    2.841    0.439    2.661    0.302    2.645    0.490    2.597    0.534 -0.695  0.184 
  11   35   44.4   87    1    0.000    0.000    0.000    0.000    0.000    0.000    0.408    0.044    0.359    0.056    0.288    0.033    0.287    0.053    0.273    0.056 -1.187  0.420 
  18   33   57.9   87    1    0.356    0.050    0.296    0.030    0.279    0.030    0.216    0.023    0.189    0.029    0.137    0.016    0.111    0.021    0.142    0.029 -1.564  0.177 
  15   12   28.9   87    1    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.147    0.023    0.122    0.014    0.110    0.020    0.000    0.000 -1.669  1.062 
   6   46   47.5   87    1    0.561    0.079    0.459    0.047    0.440    0.047    0.483    0.052    0.232    0.036    0.248    0.028    0.178    0.033    0.123    0.025 -1.988  0.157 
   6   35   44.6   87    1    0.000    0.000    0.052    0.005    0.050    0.005    0.000    0.000    0.000    0.000    0.042    0.005    0.040    0.007    0.030    0.006 -0.777  0.196 
  12   51   33.5   87    0    0.452    0.064    0.365    0.037    0.350    0.037    0.311    0.034    0.233    0.036    0.254    0.029    0.219    0.041    0.235    0.048 -0.980  0.175 
   4   28    3.6   87    0    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.066    0.007    0.053    0.010    0.050    0.010 -1.744  1.323 
  21   24   54.5   87    0    0.489    0.069    0.412    0.042    0.400    0.043    0.285    0.031    0.280    0.043    0.200    0.023    0.192    0.036    0.000    0.000 -1.503  0.144 
  16   25   24.6   86   59    0.000    0.000    0.000    0.000    0.000    0.000    0.336    0.036    0.224    0.035    0.295    0.033    0.000    0.000    0.160    0.033 -1.811  0.501 
  23    1   45.3   86   59    0.242    0.034    0.228    0.023    0.195    0.021    0.150    0.016    0.126    0.019    0.091    0.010    0.000    0.000    0.000    0.000 -1.706  0.204 
  11   28   34.8   86   58    0.761    0.107    0.593    0.061    0.541    0.058    0.440    0.048    0.336    0.052    0.331    0.038    0.310    0.057    0.261    0.054 -1.443  0.176 
  11   14   14.6   86   58    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.089    0.014    0.065    0.007    0.079    0.015    0.000    0.000 -0.726  0.728 
  23   22   14.8   86   58    0.000    0.000    0.000    0.000    0.156    0.017    0.170    0.018    0.000    0.000    0.127    0.014    0.000    0.000    0.000    0.000 -0.772  0.445 
  21   39   34.6   86   57    2.255    0.318    2.009    0.206    1.860    0.198    1.708    0.185    1.656    0.256    1.523    0.173    1.541    0.285    1.483    0.305 -0.572  0.165 
  17   12   43.6   86   57    3.823    0.539    3.178    0.326    2.732    0.290    2.535    0.275    2.369    0.366    2.152    0.244    2.123    0.393    2.096    0.431 -0.825  0.191 
  20    4    6.0   86   56    0.000    0.000    0.000    0.000    0.174    0.018    0.158    0.017    0.145    0.022    0.128    0.015    0.114    0.021    0.083    0.017 -1.460  0.248 
  23   43   42.7   86   56    0.491    0.069    0.442    0.045    0.407    0.043    0.441    0.048    0.427    0.066    0.326    0.037    0.275    0.051    0.232    0.048 -0.916  0.170 
   6   32   54.8   86   55    0.113    0.016    0.109    0.011    0.000    0.000    0.000    0.000    0.000    0.000    0.074    0.008    0.000    0.000    0.000    0.000 -0.780  0.230 
  19   39   19.7   86   54    0.346    0.049    0.298    0.031    0.290    0.031    0.281    0.030    0.240    0.037    0.252    0.029    0.210    0.039    0.213    0.044 -0.657  0.178 
  13   44   40.3   86   53    0.000    0.000    0.000    0.000    0.000    0.000    0.075    0.008    0.071    0.011    0.061    0.007    0.000    0.000    0.000    0.000 -1.073  0.540 
   3    6   18.2   86   53    0.129    0.018    0.154    0.016    0.197    0.021    0.093    0.010    0.078    0.012    0.071    0.008    0.086    0.016    0.057    0.012 -1.331  0.119 
  15   26   31.0   86   53    0.000    0.000    0.046    0.005    0.045    0.005    0.051    0.006    0.038    0.006    0.016    0.002    0.035    0.006    0.000    0.000 -1.324  0.228 
  11   20   25.0   86   52    0.294    0.041    0.224    0.023    0.255    0.027    0.258    0.028    0.233    0.036    0.211    0.024    0.192    0.036    0.000    0.000 -0.481  0.174 
  12   44   20.7   86   52    0.000    0.000    0.000    0.000    0.400    0.043    0.546    0.059    0.347    0.054    0.000    0.000    0.000    0.000    0.000    0.000 -0.609  0.602 
  16   55   29.2   86   52    0.000    0.000    0.000    0.000    0.239    0.025    0.196    0.021    0.214    0.033    0.000    0.000    0.000    0.000    0.000    0.000 -0.546  0.608 
  20   40   30.8   86   52    0.151    0.021    0.111    0.011    0.066    0.007    0.128    0.014    0.204    0.032    0.156    0.018    0.110    0.020    0.105    0.022  0.057  0.144 
  10    6   49.1   86   52    0.000    0.000    0.000    0.000    0.038    0.004    0.037    0.004    0.033    0.005    0.000    0.000    0.000    0.000    0.000    0.000 -0.660  0.558 
  18   59   34.1   86   52    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.070    0.011    0.064    0.007    0.061    0.011    0.000    0.000 -0.792  0.792 
   3   55   38.2   86   52    0.139    0.020    0.095    0.010    0.114    0.012    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.785  0.588 
  15   31   34.0   86   52    0.000    0.000    0.000    0.000    0.000    0.000    0.029    0.003    0.031    0.005    0.023    0.003    0.022    0.004    0.013    0.003 -2.168  0.529 
   4   44   10.6   86   52    0.398    0.056    0.356    0.037    0.277    0.029    0.259    0.028    0.305    0.047    0.226    0.026    0.254    0.047    0.236    0.049 -0.686  0.173 
   8   19   57.9   86   52    0.000    0.000    0.238    0.024    0.204    0.022    0.209    0.023    0.221    0.034    0.180    0.020    0.148    0.027    0.163    0.034 -0.695  0.220 
  20   18   48.3   86   52    0.992    0.140    0.817    0.084    0.777    0.083    0.706    0.076    0.636    0.098    0.549    0.062    0.539    0.100    0.452    0.093 -0.997  0.156 
  13   32   22.8   86   50    7.126    1.004    6.059    0.622    5.184    0.551    4.702    0.509    4.282    0.662    3.919    0.445    3.605    0.667    3.329    0.685 -1.024  0.132 
  22   57   46.6   86   50    0.162    0.023    0.159    0.016    0.209    0.022    0.211    0.023    0.165    0.026    0.144    0.016    0.133    0.025    0.000    0.000 -0.285  0.157 
  14   15   14.4   86   50    0.000    0.000    0.000    0.000    0.117    0.012    0.135    0.015    0.117    0.018    0.118    0.013    0.105    0.019    0.100    0.021 -0.455  0.298 
  10   53   50.6   86   49    0.000    0.000    0.045    0.005    0.000    0.000    0.000    0.000    0.000    0.000    0.036    0.004    0.030    0.006    0.000    0.000 -0.705  0.191 
  11   15   19.4   86   48    0.000    0.000    0.000    0.000    0.000    0.000    0.104    0.011    0.084    0.013    0.081    0.009    0.000    0.000    0.059    0.012 -1.539  0.357 
  20   32   32.6   86   48    0.333    0.047    0.450    0.046    0.371    0.039    0.439    0.048    0.358    0.055    0.295    0.033    0.260    0.048    0.119    0.024 -1.133  0.145 
  17   52   36.5   86   48    0.000    0.000    0.000    0.000    0.052    0.006    0.045    0.005    0.045    0.007    0.000    0.000    0.000    0.000    0.000    0.000 -0.696  0.764 
  18    1   36.7   86   48    0.520    0.073    0.512    0.053    0.447    0.048    0.475    0.051    0.459    0.071    0.248    0.028    0.236    0.044    0.248    0.051 -1.208  0.159 
  18   47   29.8   86   47    1.164    0.164    1.063    0.109    1.075    0.114    0.949    0.103    1.004    0.155    0.683    0.077    0.764    0.141    0.733    0.151 -0.703  0.190 
   1   24   22.6   86   47    0.000    0.000    0.241    0.025    0.241    0.026    0.252    0.027    0.219    0.034    0.210    0.024    0.175    0.032    0.166    0.034 -0.685  0.223 
  18   13   34.4   86   47    0.000    0.000    0.000    0.000    0.253    0.027    0.224    0.024    0.207    0.032    0.000    0.000    0.000    0.000    0.000    0.000 -0.952  0.687 
  15   13   10.5   86   46    0.112    0.016    0.117    0.012    0.114    0.012    0.106    0.011    0.000    0.000    0.094    0.011    0.000    0.000    0.000    0.000 -0.334  0.205 
   0   55    2.4   86   46    0.274    0.039    0.283    0.029    0.234    0.025    0.425    0.046    0.323    0.050    0.188    0.021    0.167    0.031    0.110    0.023 -1.040  0.182 
   7   26   30.2   86   46    0.000    0.000    0.225    0.023    0.152    0.016    0.213    0.023    0.124    0.019    0.167    0.019    0.144    0.027    0.109    0.022 -0.920  0.225 
  23   52   29.2   86   46    0.000    0.000    0.000    0.000    0.036    0.004    0.031    0.003    0.029    0.004    0.026    0.003    0.000    0.000    0.000    0.000 -1.038  0.287 
   7   14   24.5   86   45    0.498    0.070    0.274    0.028    0.267    0.028    0.233    0.025    0.179    0.028    0.194    0.022    0.241    0.045    0.090    0.019 -1.591  0.187 
  19   19   14.6   86   45    0.132    0.019    0.132    0.014    0.114    0.012    0.143    0.015    0.153    0.024    0.085    0.010    0.128    0.024    0.081    0.017 -0.468  0.133 
   6   19    9.2   86   44    0.000    0.000    0.000    0.000    0.055    0.006    0.028    0.003    0.029    0.004    0.023    0.003    0.000    0.000    0.000    0.000 -2.604  0.355 
   2   17   19.7   86   44    0.000    0.000    0.292    0.030    0.278    0.030    0.198    0.021    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.617  0.510 
  13    7   48.4   86   44    0.000    0.000    0.000    0.000    1.149    0.122    0.844    0.091    0.807    0.125    0.757    0.086    0.629    0.116    0.609    0.125 -1.287  0.255 
  17   19   23.8   86   44    0.000    0.000    0.000    0.000    0.320    0.034    0.269    0.029    0.000    0.000    0.000    0.000    0.264    0.049    0.191    0.039 -0.832  0.253 
  16   32    4.8   86   44    0.000    0.000    0.000    0.000    0.000    0.000    0.033    0.004    0.024    0.004    0.020    0.002    0.000    0.000    0.000    0.000 -2.630  0.558 
  21    9   51.2   86   43    0.050    0.007    0.043    0.004    0.048    0.005    0.025    0.003    0.000    0.000    0.017    0.002    0.000    0.000    0.000    0.000 -1.968  0.180 
   6    1   11.3   86   42    0.000    0.000    0.000    0.000    0.000    0.000    0.019    0.002    0.020    0.003    0.015    0.002    0.015    0.003    0.011    0.002 -1.548  0.463 
  19   55   51.1   86   42    0.760    0.107    0.650    0.067    0.625    0.066    0.458    0.050    0.428    0.066    0.331    0.038    0.271    0.050    0.179    0.037 -1.845  0.142 
   4   19   38.7   86   41    0.000    0.000    0.000    0.000    0.125    0.013    0.119    0.013    0.113    0.017    0.094    0.011    0.098    0.018    0.000    0.000 -0.750  0.272 
   7   18   33.7   86   41    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.172    0.027    0.143    0.016    0.134    0.025    0.144    0.030 -0.739  0.725 
   5   25   16.3   86   40    0.032    0.005    0.030    0.003    0.035    0.004    0.020    0.002    0.020    0.003    0.018    0.002    0.000    0.000    0.000    0.000 -1.145  0.191 
  16   20   53.3   86   40    0.068    0.010    0.066    0.007    0.069    0.007    0.057    0.006    0.063    0.010    0.046    0.005    0.000    0.000    0.000    0.000 -0.549  0.171 
   7   36   44.0   86   40    0.519    0.073    0.591    0.061    0.437    0.046    0.365    0.040    0.307    0.047    0.318    0.036    0.257    0.048    0.127    0.026 -1.681  0.124 
  17   29   19.8   86   40    0.000    0.000    0.000    0.000    0.134    0.014    0.135    0.015    0.130    0.020    0.000    0.000    0.141    0.026    0.000    0.000  0.113  0.315 
  13    2   39.5   86   38    0.608    0.086    0.458    0.047    0.481    0.051    0.454    0.049    0.459    0.071    0.409    0.046    0.344    0.064    0.285    0.059 -0.809  0.165 
  18   52   14.5   86   38    0.620    0.087    0.486    0.050    0.518    0.055    0.387    0.042    0.318    0.049    0.236    0.027    0.332    0.061    0.325    0.067 -1.064  0.183 
   8   48   39.0   86   38    0.000    0.000    0.000    0.000    0.021    0.002    0.023    0.002    0.022    0.003    0.020    0.002    0.014    0.003    0.000    0.000 -0.938  0.282 
  17   45   18.8   86   37    0.222    0.031    0.244    0.025    0.208    0.022    0.258    0.028    0.183    0.028    0.101    0.011    0.186    0.034    0.177    0.036 -0.628  0.187 
   1   48   58.5   86   37    0.000    0.000    0.000    0.000    0.279    0.030    0.232    0.025    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.659  0.844 
  18    3   19.4   86   37    0.000    0.000    0.000    0.000    0.000    0.000    0.042    0.005    0.039    0.006    0.039    0.004    0.036    0.007    0.000    0.000 -0.505  0.491 
   8   24   20.3   86   37    0.000    0.000    0.000    0.000    0.030    0.003    0.030    0.003    0.021    0.003    0.000    0.000    0.021    0.004    0.000    0.000 -1.078  0.374 
   4   29   40.3   86   36    0.210    0.030    0.179    0.018    0.172    0.018    0.180    0.019    0.197    0.030    0.169    0.019    0.164    0.030    0.086    0.018 -0.714  0.173 
  20   29   20.0   86   36    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.019    0.003    0.016    0.002    0.015    0.003    0.000    0.000 -1.364  0.985 
  20   43    7.4   86   35    3.143    0.443    2.608    0.268    2.362    0.251    2.036    0.221    1.819    0.281    1.653    0.188    1.504    0.278    1.422    0.292 -1.096  0.204 
   9   49   42.5   86   35    0.050    0.007    0.000    0.000    0.044    0.005    0.034    0.004    0.043    0.007    0.000    0.000    0.000    0.000    0.000    0.000 -0.513  0.204 
  21    9   43.0   86   35    0.140    0.020    0.077    0.008    0.104    0.011    0.086    0.009    0.148    0.023    0.069    0.008    0.052    0.010    0.000    0.000 -0.898  0.175 
   7    3   36.1   86   34    2.540    0.358    2.290    0.235    1.950    0.207    1.801    0.195    1.597    0.247    1.544    0.175    1.424    0.264    1.269    0.261 -0.928  0.140 
   5    2   31.0   86   34    1.207    0.170    1.029    0.106    0.923    0.098    0.878    0.095    0.831    0.129    0.754    0.086    0.737    0.136    0.734    0.151 -0.681  0.139 
   0   45   19.4   86   34    1.292    0.182    0.946    0.097    0.976    0.104    0.724    0.078    0.635    0.098    0.611    0.069    0.536    0.099    0.455    0.094 -1.345  0.151 
  12   38    7.4   86   33    0.353    0.050    0.247    0.025    0.270    0.029    0.251    0.027    0.258    0.040    0.177    0.020    0.313    0.058    0.137    0.028 -0.756  0.147 
  13   41   23.2   86   33    0.214    0.030    0.000    0.000    0.107    0.011    0.000    0.000    0.098    0.015    0.089    0.010    0.000    0.000    0.000    0.000 -1.482  0.194 
  22   18   27.5   86   33    0.062    0.009    0.000    0.000    0.034    0.004    0.022    0.002    0.029    0.004    0.028    0.003    0.000    0.000    0.000    0.000 -1.480  0.174 
  16   39   52.0   86   32    2.303    0.324    1.910    0.196    1.695    0.180    1.508    0.163    1.535    0.237    1.419    0.161    1.608    0.298    1.554    0.320 -0.510  0.133 
  19   38   46.5   86   31    0.195    0.027    0.309    0.032    0.257    0.027    0.257    0.028    0.194    0.030    0.196    0.022    0.176    0.033    0.000    0.000 -0.443  0.142 
  23   16   15.1   86   31    0.822    0.116    0.781    0.080    0.573    0.061    0.537    0.058    0.432    0.067    0.000    0.000    0.313    0.058    0.262    0.054 -1.614  0.200 
   9   25   20.7   86   30    0.000    0.000    0.000    0.000    0.000    0.000    0.938    0.102    0.897    0.139    0.872    0.099    0.821    0.152    0.770    0.158 -0.546  0.437 
  17   15    2.6   86   30    0.000    0.000    0.000    0.000    0.000    0.000    0.043    0.005    0.000    0.000    0.000    0.000    0.023    0.004    0.022    0.005 -2.006  0.352 
   6   28   32.6   86   30    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.029    0.004    0.020    0.002    0.000    0.000    0.000    0.000 -4.084  1.545 
  23   49   32.2   86   30    0.186    0.026    0.167    0.017    0.116    0.012    0.115    0.012    0.139    0.022    0.000    0.000    0.000    0.000    0.000    0.000 -0.840  0.247 
   8   18   23.8   86   30    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.010    0.001    0.010    0.002    0.000    0.000  0.000  0.000 
  15   43   16.1   86   30    0.382    0.054    0.282    0.029    0.314    0.033    0.313    0.034    0.264    0.041    0.188    0.021    0.130    0.024    0.000    0.000 -1.334  0.187 
  11   14   23.5   86   29    0.517    0.073    0.528    0.054    0.393    0.042    0.312    0.034    0.210    0.032    0.239    0.027    0.216    0.040    0.000    0.000 -1.598  0.159 
  10   53   59.0   86   29    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.057    0.009    0.056    0.006    0.042    0.008    0.000    0.000 -1.728  0.840 
  10   42   45.8   86   29    0.000    0.000    0.000    0.000    0.000    0.000    0.034    0.004    0.031    0.005    0.030    0.003    0.027    0.005    0.000    0.000 -0.790  0.546 
  20    5   27.9   86   29    0.000    0.000    0.000    0.000    0.000    0.000    0.291    0.032    0.275    0.043    0.237    0.027    0.129    0.024    0.000    0.000 -2.773  0.614 
   9   20   17.5   86   28    8.823    1.243    7.828    0.804    6.841    0.727    6.231    0.675    5.690    0.880    5.272    0.598    4.918    0.910    4.603    0.947 -0.895  0.134 
  22   46   50.7   86   28    0.442    0.062    0.533    0.055    0.435    0.046    0.367    0.040    0.350    0.054    0.248    0.028    0.240    0.044    0.176    0.036 -1.350  0.203 
  15   30    4.4   86   28    0.000    0.000    0.034    0.003    0.032    0.003    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.484  0.877 
   4   34   49.8   86   27    0.000    0.000    0.201    0.021    0.210    0.022    0.144    0.016    0.152    0.024    0.000    0.000    0.000    0.000    0.000    0.000 -1.081  0.396 
  12   25   51.2   86   27    0.000    0.000    0.684    0.070    0.582    0.062    0.454    0.049    0.563    0.087    0.000    0.000    0.000    0.000    0.000    0.000 -0.777  0.361 
   4   16   58.8   86   27    0.000    0.000    0.000    0.000    0.000    0.000    0.101    0.011    0.078    0.012    0.071    0.008    0.068    0.013    0.000    0.000 -1.420  0.429 
  23    2   31.1   86   27    0.508    0.072    0.426    0.044    0.438    0.047    0.375    0.041    0.264    0.041    0.202    0.023    0.213    0.039    0.210    0.043 -1.410  0.196 
  19   11   52.5   86   27    0.580    0.082    0.611    0.063    0.475    0.051    0.343    0.037    0.259    0.040    0.179    0.020    0.244    0.045    0.175    0.036 -1.859  0.158 
   0   17   55.9   86   27    0.000    0.000    0.000    0.000    0.280    0.030    0.362    0.039    0.354    0.055    0.287    0.033    0.169    0.031    0.126    0.026 -1.908  0.266 
  17   50    3.7   86   26    0.000    0.000    0.430    0.044    0.265    0.028    0.458    0.050    0.334    0.052    0.247    0.028    0.283    0.052    0.000    0.000 -0.727  0.332 
   8   53   55.6   86   26    0.000    0.000    0.170    0.017    0.136    0.014    0.094    0.010    0.106    0.016    0.114    0.013    0.000    0.000    0.000    0.000 -1.033  0.237 
  14   40   19.5   86   25    0.050    0.007    0.027    0.003    0.000    0.000    0.045    0.005    0.045    0.007    0.000    0.000    0.000    0.000    0.000    0.000  0.199  0.266 
   5   57   35.7   86   25    0.293    0.041    0.241    0.025    0.144    0.015    0.172    0.019    0.166    0.026    0.158    0.018    0.070    0.013    0.107    0.022 -1.493  0.167 
   4   54   45.7   86   25    0.000    0.000    0.000    0.000    0.000    0.000    0.131    0.014    0.142    0.022    0.090    0.010    0.088    0.016    0.000    0.000 -1.789  0.530 
   8   21   31.4   86   25    0.173    0.024    0.000    0.000    0.173    0.018    0.109    0.012    0.095    0.015    0.226    0.026    0.079    0.015    0.000    0.000 -0.737  0.188 
  15   43   10.6   86   25    0.358    0.050    0.321    0.033    0.393    0.042    0.276    0.030    0.255    0.039    0.244    0.028    0.156    0.029    0.215    0.044 -0.979  0.178 
  16   52   48.1   86   24    0.823    0.116    0.748    0.077    0.704    0.075    0.550    0.060    0.413    0.064    0.319    0.036    0.368    0.068    0.277    0.057 -1.577  0.175 
   7   59   16.8   86   24    0.037    0.005    0.000    0.000    0.031    0.003    0.034    0.004    0.000    0.000    0.025    0.003    0.016    0.003    0.000    0.000 -1.092  0.204 
  19   46   33.5   86   24    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.333    0.038    0.296    0.055    0.240    0.049 -2.034  0.975 
   6   39   42.6   86   24    1.491    0.210    1.341    0.138    1.101    0.117    1.033    0.112    0.916    0.142    0.854    0.097    0.734    0.136    0.691    0.142 -1.066  0.180 
  18   21    0.1   86   24    0.000    0.000    0.000    0.000    0.000    0.000    0.110    0.012    0.089    0.014    0.115    0.013    0.181    0.034    0.065    0.013 -0.325  0.447 
   6    9   38.5   86   23    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.010    0.001    0.009    0.002    0.000    0.000 -1.264  2.093 
  20   39   57.1   86   23    0.217    0.031    0.208    0.021    0.319    0.034    0.104    0.011    0.130    0.020    0.074    0.008    0.000    0.000    0.000    0.000 -1.909  0.198 
  19    1   51.0   86   23    1.044    0.147    1.334    0.137    1.378    0.147    1.100    0.119    0.932    0.144    0.739    0.084    0.806    0.149    0.762    0.157 -0.744  0.147 
   4   43   52.3   86   23    0.000    0.000    0.109    0.011    0.000    0.000    0.102    0.011    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.281  0.416 
  23   32   52.5   86   23    1.714    0.241    1.467    0.151    1.384    0.147    1.194    0.129    1.082    0.167    1.000    0.113    0.918    0.170    0.865    0.178 -0.945  0.224 
   3   34   30.7   86   22    0.000    0.000    0.000    0.000    0.251    0.027    0.147    0.016    0.127    0.020    0.111    0.013    0.120    0.022    0.000    0.000 -1.882  0.332 
   4   16    5.3   86   22    0.000    0.000    0.000    0.000    0.185    0.020    0.145    0.016    0.153    0.024    0.153    0.017    0.136    0.025    0.000    0.000 -0.593  0.408 
  17   11   51.4   86   22    0.000    0.000    0.000    0.000    0.033    0.004    0.020    0.002    0.018    0.003    0.015    0.002    0.000    0.000    0.000    0.000 -2.481  0.330 
   4   58   48.1   86   22    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.146    0.023    0.125    0.014    0.116    0.021    0.000    0.000 -1.325  1.051 
  13   24   58.5   86   21    0.000    0.000    0.032    0.003    0.030    0.003    0.029    0.003    0.026    0.004    0.000    0.000    0.000    0.000    0.000    0.000 -0.580  0.386 
  10   31   36.7   86   21    0.088    0.012    0.086    0.009    0.083    0.009    0.061    0.007    0.061    0.009    0.044    0.005    0.044    0.008    0.000    0.000 -1.205  0.184 
  22    5   34.5   86   21    0.866    0.122    0.844    0.087    0.728    0.077    0.605    0.066    0.588    0.091    0.471    0.053    0.380    0.070    0.318    0.065 -1.385  0.121 
  16   42   39.5   86   21    0.000    0.000    0.000    0.000    0.068    0.007    0.064    0.007    0.058    0.009    0.000    0.000    0.000    0.000    0.000    0.000 -0.749  0.476 
  21   40   59.6   86   20    0.452    0.064    0.432    0.044    0.347    0.037    0.332    0.036    0.305    0.047    0.192    0.022    0.190    0.035    0.079    0.016 -2.003  0.170 
  19   52   25.5   86   20    0.000    0.000    0.717    0.074    0.624    0.066    0.616    0.067    0.554    0.086    0.397    0.045    0.379    0.070    0.355    0.073 -1.285  0.238 
  13   59   35.1   86   20    1.631    0.230    1.442    0.148    1.203    0.128    1.141    0.124    1.149    0.178    0.802    0.091    0.661    0.122    0.575    0.118 -1.395  0.149 
  21   15   23.6   86   20    1.582    0.223    1.218    0.125    1.045    0.111    0.952    0.103    0.792    0.123    0.707    0.080    0.692    0.128    0.630    0.130 -1.237  0.177 
   3   44   26.8   86   20    1.175    0.166    1.058    0.109    1.003    0.107    0.938    0.102    0.873    0.135    0.883    0.100    0.894    0.165    0.778    0.160 -0.486  0.204 
   5   21   45.9   86   19    1.224    0.172    1.171    0.120    1.130    0.120    0.918    0.099    0.932    0.144    0.721    0.082    0.679    0.126    0.000    0.000 -0.945  0.191 
  10   19   24.4   86   19    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.109    0.017    0.101    0.011    0.000    0.000    0.000    0.000 -0.838  1.233 
  16   25   29.7   86   19    0.266    0.037    0.260    0.027    0.306    0.033    0.188    0.020    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.649  0.266 
   2   22   35.9   86   18    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000   32.819    5.132   28.243    3.216   27.760    5.152   27.542    5.645  -0.662  0.510 
  10   54    3.0   86   18    0.523    0.074    0.569    0.058    0.396    0.042    0.369    0.040    0.275    0.043    0.202    0.023    0.000    0.000    0.000    0.000 -1.719  0.166 
   2   45   15.1   86   18    0.000    0.000    1.064    0.109    0.903    0.096    0.872    0.094    0.841    0.130    0.702    0.080    0.625    0.116    0.587    0.121 -0.994  0.205 
   4   34    3.6   86   16    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.055    0.009    0.054    0.006    0.000    0.000    0.000    0.000 -0.202  1.327 
   3   28   41.1   86   16    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.121    0.019    0.111    0.013    0.100    0.019    0.000    0.000 -1.091  0.913 
  18   19   48.9   86   15    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.209    0.032    0.199    0.023    0.197    0.036    0.141    0.029 -1.392  0.684 
   8   21   41.6   86   15    4.286    0.604    3.762    0.386    3.302    0.351    2.848    0.308    2.685    0.415    2.577    0.292    2.194    0.406    1.929    0.397 -1.041  0.192 
   6   15   50.2   86   14    0.506    0.071    0.441    0.045    0.435    0.046    0.352    0.038    0.367    0.057    0.285    0.032    0.253    0.047    0.276    0.057 -0.945  0.155 
  23   34   48.8   86   14    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.031    0.005    0.028    0.003    0.023    0.004    0.020    0.004 -1.799  0.768 
  16   10   15.5   86   13    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.014    0.002    0.013    0.001    0.011    0.002    0.000    0.000 -1.375  1.190 
   9   30   39.5   86   13    0.170    0.024    0.159    0.016    0.000    0.000    0.151    0.016    0.075    0.012    0.000    0.000    0.000    0.000    0.000    0.000 -1.363  0.189 
  12   42    7.5   86   12    2.491    0.351    2.052    0.211    1.833    0.195    1.588    0.172    1.870    0.289    1.635    0.186    1.408    0.261    1.258    0.259 -0.787  0.170 
  13   38    7.6   86   10    0.119    0.017    0.135    0.014    0.169    0.018    0.103    0.011    0.152    0.024    0.103    0.012    0.093    0.017    0.000    0.000 -0.409  0.163 
   1   32   32.8   86   10    0.992    0.140    0.819    0.084    0.746    0.079    0.677    0.073    0.635    0.098    0.715    0.081    0.632    0.117    0.540    0.111 -0.670  0.188 
  14    0   30.2   86   10    3.069    0.432    2.625    0.269    2.214    0.235    1.991    0.216    2.057    0.318    1.799    0.204    1.635    0.303    1.471    0.303 -0.935  0.207 
   7   13    9.9   86    9    0.000    0.000    0.373    0.038    0.203    0.022    0.282    0.031    0.158    0.024    0.172    0.020    0.203    0.038    0.000    0.000 -1.205  0.190 
  18   53   36.8   86    9    2.540    0.358    2.495    0.256    2.053    0.218    1.769    0.192    1.717    0.266    1.760    0.200    1.539    0.285    1.421    0.292 -0.806  0.151 
  12   24   47.4   86    8    4.804    0.677    4.455    0.457    3.996    0.425    3.542    0.384    3.403    0.526    3.311    0.376    2.959    0.548    2.826    0.581 -0.733  0.163 
  18   13   41.3   86    8    1.424    0.201    1.356    0.139    1.198    0.127    1.053    0.114    0.797    0.123    0.992    0.113    0.799    0.148    0.537    0.110 -1.161  0.195 
   9   11   26.2   86    7    1.408    0.198    1.445    0.148    1.131    0.120    1.116    0.121    1.179    0.182    0.969    0.110    0.995    0.184    0.996    0.205 -0.548  0.166 
  20   32   47.1   86    7    0.945    0.133    0.944    0.097    0.742    0.079    0.575    0.062    0.513    0.079    0.304    0.034    0.310    0.057    0.242    0.050 -2.025  0.168 
  10   33   45.0   86    7    0.000    0.000    0.057    0.006    0.000    0.000    0.036    0.004    0.034    0.005    0.000    0.000    0.000    0.000    0.000    0.000 -1.609  0.290 
  15    2   23.9   86    7    2.010    0.283    2.027    0.208    1.865    0.198    1.572    0.170    1.778    0.275    1.380    0.157    1.272    0.235    1.145    0.236 -0.789  0.185 
  19   50   12.8   86    7    0.052    0.007    0.044    0.005    0.064    0.007    0.038    0.004    0.026    0.004    0.030    0.003    0.041    0.008    0.000    0.000 -0.798  0.184 
  11   53   11.9   86    6    0.346    0.049    0.208    0.021    0.204    0.022    0.193    0.021    0.236    0.037    0.000    0.000    0.000    0.000    0.000    0.000 -0.769  0.255 
  21    6   19.4   86    5    1.150    0.162    1.046    0.107    1.063    0.113    0.872    0.094    0.802    0.124    0.504    0.057    0.455    0.084    0.448    0.092 -1.468  0.170 
  23    3   23.3   86    5    0.520    0.073    0.514    0.053    0.341    0.036    0.373    0.040    0.266    0.041    0.257    0.029    0.180    0.033    0.219    0.045 -1.436  0.183 
   5   36    1.2   86    5    0.416    0.059    0.475    0.049    0.463    0.049    0.411    0.045    0.293    0.045    0.360    0.041    0.280    0.052    0.207    0.043 -0.944  0.151 
  14   43    5.9   86    4    0.486    0.068    0.422    0.043    0.320    0.034    0.363    0.039    0.000    0.000    0.197    0.022    0.213    0.039    0.000    0.000 -1.380  0.174 
  19   28   20.3   86    4    1.296    0.183    1.549    0.159    1.254    0.133    1.029    0.111    0.990    0.153    0.568    0.064    0.607    0.112    0.265    0.055 -1.998  0.165 
   7    2   11.6   86    4    1.960    0.276    1.684    0.173    1.515    0.161    1.492    0.162    1.572    0.243    1.421    0.161    1.214    0.225    1.187    0.244 -0.606  0.189 
  11   15   30.7   86    3    0.099    0.014    0.121    0.012    0.107    0.011    0.078    0.008    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.609  0.339 
  13   23   49.9   86    3    0.363    0.051    0.360    0.037    0.356    0.038    0.338    0.037    0.221    0.034    0.196    0.022    0.000    0.000    0.000    0.000 -1.107  0.150 
   4   17   25.2   86    3    0.368    0.052    0.378    0.039    0.300    0.032    0.231    0.025    0.137    0.021    0.239    0.027    0.137    0.025    0.000    0.000 -1.533  0.158 
   7   51   34.0   86    3    0.267    0.038    0.379    0.039    0.289    0.031    0.210    0.023    0.171    0.026    0.129    0.015    0.135    0.025    0.000    0.000 -1.516  0.183 
  23   18    6.3   86    3    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.048    0.007    0.042    0.005    0.000    0.000    0.000    0.000 -1.468  1.093 
   1   48   20.3   86    2    0.000    0.000    0.626    0.064    0.560    0.060    0.539    0.058    0.500    0.077    0.455    0.052    0.000    0.000    0.000    0.000 -0.702  0.291 
  15   51   53.7   86    1    1.349    0.190    1.346    0.138    1.095    0.116    0.935    0.101    0.995    0.154    0.651    0.074    0.770    0.143    0.589    0.121 -1.147  0.193 
   1   29   39.9   86    1    0.000    0.000    0.265    0.027    0.279    0.030    0.326    0.035    0.261    0.040    0.239    0.027    0.000    0.000    0.000    0.000 -0.222  0.234 
   9   43   59.2   86    1    0.546    0.077    0.484    0.050    0.466    0.050    0.444    0.048    0.284    0.044    0.199    0.023    0.192    0.036    0.170    0.035 -1.778  0.200 
  21   24    1.3   86    1    0.245    0.035    0.246    0.025    0.167    0.018    0.133    0.014    0.091    0.014    0.099    0.011    0.000    0.000    0.000    0.000 -1.939  0.206 
  21   41   45.3   86    0    0.189    0.027    0.236    0.024    0.169    0.018    0.159    0.017    0.101    0.016    0.067    0.008    0.000    0.000    0.000    0.000 -1.877  0.204 
   5   20    9.0   85   59    4.418    0.622    3.690    0.379    3.325    0.354    2.988    0.324    2.797    0.433    2.831    0.321    2.582    0.478    2.352    0.484 -0.786  0.139 
  22    5   22.1   85   59    0.448    0.063    0.416    0.043    0.447    0.048    0.411    0.045    0.343    0.053    0.218    0.025    0.229    0.042    0.000    0.000 -1.128  0.183 
   9   30   48.8   85   59    0.000    0.000    0.179    0.018    0.117    0.012    0.121    0.013    0.123    0.019    0.000    0.000    0.112    0.021    0.000    0.000 -0.717  0.257 
  13   41    5.2   85   58    1.497    0.211    1.500    0.154    1.197    0.127    1.234    0.134    1.342    0.208    1.281    0.145    0.961    0.178    0.915    0.188 -0.602  0.179 
  15   12   24.5   85   58    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.014    0.003    0.013    0.003 -0.963  2.435 
  18   56   24.2   85   58    0.486    0.068    0.284    0.029    0.432    0.046    0.384    0.042    0.230    0.036    0.000    0.000    0.000    0.000    0.000    0.000 -0.977  0.260 
  22   29   56.8   85   58    0.141    0.020    0.177    0.018    0.143    0.015    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000  0.089  0.507 
   1   17   53.5   85   58    0.697    0.098    0.465    0.048    0.536    0.057    0.490    0.053    0.405    0.063    0.349    0.040    0.453    0.084    0.251    0.052 -0.995  0.138 
  20   20   46.4   85   57    0.095    0.013    0.083    0.009    0.085    0.009    0.078    0.008    0.000    0.000    0.000    0.000    0.067    0.012    0.000    0.000 -0.500  0.231 
  14   12   34.3   85   57    0.064    0.009    0.063    0.006    0.051    0.005    0.050    0.005    0.050    0.008    0.047    0.005    0.000    0.000    0.000    0.000 -0.575  0.167 
   7   26   28.1   85   57    0.000    0.000    0.000    0.000    0.000    0.000    0.075    0.008    0.057    0.009    0.000    0.000    0.000    0.000    0.000    0.000 -2.742  1.421 
  11    9   25.7   85   56    0.348    0.049    0.284    0.029    0.282    0.030    0.262    0.028    0.175    0.027    0.142    0.016    0.000    0.000    0.000    0.000 -1.472  0.225 
   3   27    0.4   85   56    0.463    0.065    0.547    0.056    0.396    0.042    0.352    0.038    0.294    0.045    0.340    0.039    0.264    0.049    0.000    0.000 -0.960  0.170 
   5   43   10.1   85   56    0.000    0.000    0.207    0.021    0.184    0.020    0.185    0.020    0.147    0.023    0.108    0.012    0.000    0.000    0.000    0.000 -1.395  0.239 
  17   32   26.1   85   56    1.383    0.195    1.546    0.159    1.354    0.144    0.943    0.102    1.123    0.174    1.256    0.143    0.881    0.163    0.740    0.152 -0.810  0.156 
  16   39   11.7   85   56    0.000    0.000    0.084    0.009    0.089    0.009    0.069    0.007    0.066    0.010    0.062    0.007    0.000    0.000    0.000    0.000 -0.844  0.163 
   5   30   11.5   85   55    1.335    0.188    1.376    0.141    0.952    0.101    0.880    0.095    0.904    0.140    0.926    0.105    0.729    0.135    0.388    0.080 -1.324  0.181 
   6   13   10.9   85   55    0.069    0.010    0.070    0.007    0.057    0.006    0.069    0.007    0.062    0.010    0.040    0.005    0.026    0.005    0.035    0.007 -1.202  0.146 
  22   47   37.3   85   55    4.855    0.684    4.296    0.441    3.953    0.420    3.513    0.380    3.296    0.510    3.239    0.367    2.976    0.551    2.808    0.578 -0.733  0.150 
  17   23   23.7   85   55    0.160    0.023    0.140    0.014    0.139    0.015    0.126    0.014    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.575  0.264 
   7   47   40.3   85   54    0.000    0.000    0.147    0.015    0.126    0.013    0.107    0.012    0.098    0.015    0.000    0.000    0.000    0.000    0.000    0.000 -1.235  0.323 
  10   13   30.3   85   54    4.839    0.682    4.306    0.442    3.745    0.398    3.491    0.378    3.202    0.495    3.155    0.358    0.000    0.000    0.000    0.000 -0.788  0.175 
   3   52   46.8   85   54    1.236    0.174    1.191    0.122    1.110    0.118    0.968    0.105    0.955    0.148    0.839    0.095    0.769    0.142    0.000    0.000 -0.739  0.154 
  14   54    6.6   85   52    0.000    0.000    0.179    0.018    0.146    0.016    0.148    0.016    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.822  0.436 
   4   55   22.1   85   52    0.855    0.120    0.590    0.061    0.746    0.079    0.675    0.073    0.665    0.103    0.557    0.063    0.000    0.000    0.000    0.000 -0.474  0.184 
  17   42   22.1   85   50    0.496    0.070    0.383    0.039    0.358    0.038    0.212    0.023    0.288    0.045    0.213    0.024    0.000    0.000    0.000    0.000 -1.425  0.195 
  18   51   17.6   85   50    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.026    0.003    0.015    0.003    0.000    0.000 -6.597  2.419 
   9   30   54.2   85   50    0.221    0.031    0.233    0.024    0.215    0.023    0.219    0.024    0.223    0.034    0.000    0.000    0.000    0.000    0.000    0.000 -0.037  0.221 
  10   51    8.8   85   49    1.626    0.229    1.546    0.159    1.270    0.135    0.894    0.097    1.099    0.170    0.923    0.105    0.000    0.000    0.000    0.000 -1.069  0.206 
  16   19   57.5   85   49    9.147    1.288    8.798    0.903    8.036    0.854    8.140    0.882    8.077    1.249    7.727    0.877    7.389    1.368    7.756    1.595 -0.254  0.145 
  23   42   37.5   85   49    0.000    0.000    0.140    0.014    0.127    0.014    0.116    0.013    0.118    0.018    0.000    0.000    0.000    0.000    0.000    0.000 -0.548  0.368 
  12   26   47.2   85   48    0.000    0.000    0.000    0.000    0.101    0.011    0.100    0.011    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.089  0.908 
   4   22   37.9   85   47    2.355    0.332    2.100    0.216    1.958    0.208    1.781    0.193    1.694    0.262    1.649    0.187    1.326    0.245    1.468    0.302 -0.711  0.187 
   6   54   26.1   85   47    0.000    0.000    0.000    0.000    0.068    0.007    0.068    0.007    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000  0.000  0.000 
   7   42   44.0   85   47    0.000    0.000    0.059    0.006    0.073    0.008    0.047    0.005    0.060    0.009    0.048    0.005    0.000    0.000    0.000    0.000 -0.558  0.221 
   5   21   21.7   85   46    0.000    0.000    0.230    0.024    0.205    0.022    0.198    0.021    0.000    0.000    0.153    0.017    0.000    0.000    0.000    0.000 -0.927  0.259 
   8   28   10.2   85   46    1.240    0.175    1.169    0.120    1.024    0.109    1.067    0.116    0.947    0.146    0.789    0.090    0.000    0.000    0.000    0.000 -0.703  0.183 
   7   27   39.4   85   45    2.814    0.396    2.255    0.231    1.786    0.190    1.834    0.199    1.687    0.261    1.543    0.175    1.481    0.274    0.968    0.199 -1.150  0.165 
  19   26    2.1   85   44    0.098    0.014    0.092    0.009    0.084    0.009    0.000    0.000    0.084    0.013    0.000    0.000    0.000    0.000    0.000    0.000 -0.335  0.308 
  13    8   28.4   85   44    6.745    0.950    6.118    0.628    5.029    0.535    4.959    0.537    4.758    0.736    4.219    0.479    3.886    0.719    3.465    0.713 -0.859  0.144 
  17    9   10.4   85   44    2.092    0.295    2.135    0.219    1.469    0.156    1.385    0.150    1.394    0.216    1.405    0.159    1.302    0.241    1.195    0.246 -0.768  0.134 
  15   25   23.0   85   44    0.000    0.000    0.419    0.043    0.371    0.039    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.972  0.777 
   4   29   38.5   85   43    0.000    0.000    0.399    0.041    0.380    0.040    0.346    0.037    0.259    0.040    0.218    0.025    0.000    0.000    0.000    0.000 -1.465  0.186 
  10   32   52.9   85   43    0.000    0.000    0.093    0.010    0.086    0.009    0.080    0.009    0.073    0.011    0.000    0.000    0.000    0.000    0.000    0.000 -0.710  0.403 
  22   24   55.9   85   43    0.093    0.013    0.093    0.010    0.081    0.009    0.089    0.010    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.221  0.316 
   2   46   39.5   85   43    0.000    0.000    0.000    0.000    0.405    0.043    0.333    0.036    0.204    0.032    0.282    0.032    0.000    0.000    0.000    0.000 -1.612  0.329 
   0   12    6.1   85   43    4.292    0.605    4.155    0.426    3.842    0.408    3.717    0.403    3.577    0.553    3.367    0.382    3.071    0.568    2.847    0.586 -0.543  0.146 
   0    6   12.3   85   43    0.000    0.000    1.400    0.144    1.207    0.128    1.293    0.140    1.251    0.194    1.160    0.132    1.212    0.224    0.741    0.152 -0.701  0.290 
  15    3    6.6   85   42    2.987    0.421    2.773    0.285    1.952    0.208    1.995    0.216    1.859    0.288    1.905    0.216    1.835    0.340    1.830    0.376 -0.679  0.184 
   2    0   19.1   85   41    0.394    0.056    0.390    0.040    0.350    0.037    0.290    0.031    0.271    0.042    0.288    0.033    0.000    0.000    0.000    0.000 -0.719  0.169 
   5   47   24.3   85   41    2.627    0.370    2.033    0.209    1.909    0.203    1.862    0.202    1.506    0.233    1.324    0.150    1.311    0.243    0.000    0.000 -1.051  0.144 
  16   59    4.4   85   40    0.000    0.000    0.121    0.012    0.114    0.012    0.159    0.017    0.116    0.018    0.000    0.000    0.000    0.000    0.000    0.000  0.207  0.287 
  20   47   15.6   85   40    0.689    0.097    0.673    0.069    0.457    0.049    0.471    0.051    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.209  0.337 
  10   56   16.4   85   39    3.105    0.437    2.937    0.301    2.711    0.288    2.270    0.246    2.103    0.325    1.648    0.187    1.345    0.249    1.019    0.210 -1.480  0.176 
   9    0   36.7   85   39    1.515    0.213    1.314    0.135    1.110    0.118    1.043    0.113    0.631    0.098    0.000    0.000    0.000    0.000    0.000    0.000 -1.621  0.274 
  10    2   26.7   85   39    1.346    0.190    1.434    0.147    0.815    0.087    1.321    0.143    0.944    0.146    0.825    0.094    0.731    0.135    0.000    0.000 -0.908  0.191 
  17   44   11.1   85   38    0.559    0.079    0.515    0.053    0.553    0.059    0.414    0.045    0.469    0.073    0.297    0.034    0.000    0.000    0.000    0.000 -0.903  0.187 
  21   53   22.7   85   38    2.749    0.387    2.516    0.258    2.142    0.228    2.028    0.220    1.945    0.301    1.834    0.208    1.727    0.320    1.757    0.361 -0.648  0.170 
   1   32   45.9   85   38    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.167    0.026    0.163    0.018    0.000    0.000    0.000    0.000 -0.266  1.244 
  14   31   40.1   85   38    0.307    0.043    0.191    0.020    0.174    0.018    0.118    0.013    0.109    0.017    0.000    0.000    0.000    0.000    0.000    0.000 -2.150  0.317 
   3   27   14.8   85   37    1.977    0.278    1.717    0.176    1.232    0.131    1.462    0.158    1.318    0.204    1.063    0.121    0.857    0.159    0.000    0.000 -1.110  0.165 
  22   17    1.0   85   37    0.198    0.028    0.130    0.013    0.118    0.013    0.112    0.012    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.462  0.224 
  21   38   34.4   85   36    0.292    0.041    0.267    0.027    0.142    0.015    0.216    0.023    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.258  0.299 
  19   35   51.4   85   36    0.502    0.071    0.360    0.037    0.491    0.052    0.409    0.044    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.258  0.228 
  19    4    1.7   85   36    0.000    0.000    6.112    0.627    5.451    0.580    5.069    0.549    4.719    0.730    4.709    0.534    0.000    0.000    0.000    0.000 -0.633  0.282 
  15   30   20.5   85   36    3.373    0.475    3.033    0.311    2.699    0.287    2.796    0.303    1.871    0.289    1.796    0.204    1.361    0.252    0.000    0.000 -1.331  0.195 
   2   30   56.1   85   36    0.497    0.070    0.484    0.050    0.355    0.038    0.333    0.036    0.244    0.038    0.205    0.023    0.158    0.029    0.000    0.000 -1.792  0.171 
  12   20   39.9   85   35    0.284    0.040    0.307    0.032    0.216    0.023    0.159    0.017    0.162    0.025    0.000    0.000    0.000    0.000    0.000    0.000 -1.475  0.238 
  22   32   45.5   85   35    0.191    0.027    0.160    0.016    0.000    0.000    0.154    0.017    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.527  0.331 
   0   38   39.6   85   35    0.000    0.000    0.000    0.000    0.604    0.064    0.557    0.060    0.420    0.065    0.437    0.050    0.000    0.000    0.000    0.000 -1.253  0.358 
  12    3   22.8   85   34    2.546    0.359    2.255    0.231    1.494    0.159    1.495    0.162    1.317    0.204    1.163    0.132    1.067    0.197    0.000    0.000 -1.353  0.150 
  15   51   31.8   85   34    1.005    0.142    0.869    0.089    0.780    0.083    0.746    0.081    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.800  0.237 
   9   15   50.8   85   34    0.000    0.000    0.051    0.005    0.000    0.000    0.047    0.005    0.038    0.006    0.000    0.000    0.000    0.000    0.000    0.000 -0.779  0.393 
   9    6   44.1   85   34    0.445    0.063    0.285    0.029    0.279    0.030    0.293    0.032    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.056  0.273 
   8   49   32.1   85   34    0.000    0.000    0.000    0.000    0.220    0.023    0.183    0.020    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.656  0.853 
  23   28   50.2   85   33    0.757    0.107    0.704    0.072    0.572    0.061    0.517    0.056    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.063  0.272 
  11   59   18.8   85   31    0.000    0.000    0.000    0.000    0.000    0.000    0.588    0.064    0.517    0.080    0.474    0.054    0.456    0.084    0.000    0.000 -0.937  0.515 
  18   38    3.2   85   31    1.719    0.242    1.664    0.171    1.077    0.115    0.735    0.080    0.976    0.151    0.000    0.000    0.000    0.000    0.000    0.000 -1.651  0.249 
  15    8    3.2   85   31    3.004    0.423    2.360    0.242    1.494    0.159    1.666    0.180    1.309    0.202    1.143    0.130    0.000    0.000    0.000    0.000 -1.650  0.207 
   8    1    6.0   85   30    3.350    0.472    2.477    0.254    1.904    0.202    1.944    0.211    1.760    0.272    1.402    0.159    0.000    0.000    0.000    0.000 -1.362  0.167 
  10   17   43.5   85   30    0.842    0.119    0.768    0.079    0.688    0.073    0.474    0.051    0.413    0.064    0.360    0.041    0.311    0.058    0.000    0.000 -1.640  0.219 
   8   34   25.0   85   30    1.541    0.217    1.308    0.134    0.920    0.098    1.096    0.119    0.987    0.153    0.000    0.000    0.000    0.000    0.000    0.000 -0.921  0.262 
   7   32   53.5   85   30    0.000    0.000    0.056    0.006    0.062    0.007    0.040    0.004    0.032    0.005    0.000    0.000    0.000    0.000    0.000    0.000 -1.850  0.370 
  14   17   24.4   85   29    3.509    0.494    3.395    0.348    2.985    0.317    2.892    0.313    2.554    0.395    2.312    0.262    2.068    0.383    0.000    0.000 -0.814  0.209 
  13   37   50.8   85   28    0.000    0.000    0.000    0.000    0.135    0.014    0.123    0.013    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.837  1.300 
  11   21   42.9   85   27    0.688    0.097    0.524    0.054    0.358    0.038    0.349    0.038    0.379    0.059    0.000    0.000    0.000    0.000    0.000    0.000 -1.383  0.231 
  15   15    5.3   85   27    0.249    0.035    0.195    0.020    0.000    0.000    0.215    0.023    0.202    0.031    0.000    0.000    0.000    0.000    0.000    0.000 -0.283  0.252 
  18   10    2.0   85   27    0.000    0.000    0.000    0.000    0.112    0.012    0.106    0.011    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.495  0.900 
   0   47   32.2   85   27    0.000    0.000    0.000    0.000    0.171    0.018    0.160    0.017    0.154    0.024    0.129    0.015    0.000    0.000    0.000    0.000 -0.865  0.388 
   0   14    4.9   85   27    2.453    0.346    1.932    0.198    1.583    0.168    1.474    0.160    1.332    0.206    1.070    0.121    0.000    0.000    0.000    0.000 -1.344  0.177 
   3    4   36.9   85   26    0.000    0.000    0.318    0.033    0.370    0.039    0.208    0.023    0.201    0.031    0.000    0.000    0.000    0.000    0.000    0.000 -1.716  0.359 
  14   10   17.3   85   26    2.988    0.421    2.222    0.228    1.438    0.153    1.337    0.145    1.113    0.172    0.708    0.080    0.000    0.000    0.000    0.000 -2.343  0.183 
  16    6   32.8   85   25    3.124    0.440    2.993    0.307    2.708    0.288    2.693    0.292    1.978    0.306    2.003    0.227    2.035    0.377    0.000    0.000 -0.789  0.132 
  13   54    3.6   85   25    0.000    0.000    0.323    0.033    0.248    0.026    0.293    0.032    0.231    0.036    0.000    0.000    0.000    0.000    0.000    0.000 -0.751  0.432 
  23   51   27.2   85   25    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.026    0.004    0.024    0.003    0.000    0.000    0.000    0.000 -0.880  1.630 
  21   28   36.3   85   25    0.000    0.000    0.343    0.035    0.191    0.020    0.323    0.035    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.346  0.504 
   8   27   24.7   85   24    0.000    0.000    0.000    0.000    0.112    0.012    0.099    0.011    0.079    0.012    0.000    0.000    0.000    0.000    0.000    0.000 -1.642  0.584 
  10   31   58.2   85   23    3.008    0.424    2.899    0.298    2.018    0.215    1.900    0.206    1.888    0.292    1.665    0.189    1.140    0.211    0.000    0.000 -1.332  0.174 
  20   57   57.5   85   23    0.000    0.000    0.188    0.019    0.169    0.018    0.163    0.018    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.609  0.549 
  20    5   28.0   85   23    0.105    0.015    0.095    0.010    0.057    0.006    0.063    0.007    0.048    0.007    0.000    0.000    0.000    0.000    0.000    0.000 -1.658  0.265 
  19   17   47.1   85   23    0.305    0.043    0.230    0.024    0.223    0.024    0.153    0.017    0.195    0.030    0.000    0.000    0.000    0.000    0.000    0.000 -1.117  0.250 
   6   48   45.9   85   22    1.696    0.239    0.983    0.101    0.784    0.083    0.756    0.082    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -2.142  0.293 
  22   44   30.7   85   22    0.509    0.072    0.375    0.038    0.326    0.035    0.318    0.034    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.252  0.349 
  12    1   20.7   85   21    3.187    0.449    2.935    0.301    2.043    0.217    1.825    0.198    1.575    0.244    0.938    0.106    0.000    0.000    0.000    0.000 -2.000  0.164 
  11   26   48.4   85   21    0.000    0.000    0.133    0.014    0.124    0.013    0.114    0.012    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.650  0.421 
  13   18   31.7   85   21    0.000    0.000    0.207    0.021    0.200    0.021    0.196    0.021    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.232  0.393 
   9   45   20.1   85   21    0.000    0.000    0.000    0.000    0.140    0.015    0.121    0.013    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.311  1.010 
   2   37   58.6   85   21    0.210    0.030    0.181    0.019    0.200    0.021    0.162    0.018    0.173    0.027    0.000    0.000    0.000    0.000    0.000    0.000 -0.421  0.284 
  19    4   48.6   85   20    0.000    0.000    0.140    0.014    0.124    0.013    0.000    0.000    0.100    0.015    0.083    0.009    0.000    0.000    0.000    0.000 -1.175  0.248 
  14   18   21.1   85   20    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.051    0.006    0.046    0.009    0.000    0.000 -1.237  2.314 
  21    8   47.7   85   19    0.090    0.013    0.000    0.000    0.075    0.008    0.069    0.007    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.696  0.351 
  15   29    8.9   85   19    2.116    0.298    1.880    0.193    1.319    0.140    1.177    0.127    0.961    0.149    0.714    0.081    0.000    0.000    0.000    0.000 -1.884  0.181 
  21   24   36.3   85   19    2.489    0.351    2.380    0.244    2.006    0.213    1.917    0.208    1.732    0.268    1.644    0.187    0.000    0.000    0.000    0.000 -0.772  0.184 
  16   14   31.4   85   18    0.345    0.049    0.193    0.020    0.230    0.024    0.256    0.028    0.171    0.026    0.180    0.020    0.000    0.000    0.000    0.000 -0.897  0.165 
  23   42   35.4   85   18    2.624    0.370    2.539    0.261    1.730    0.184    1.513    0.164    1.315    0.203    0.000    0.000    0.000    0.000    0.000    0.000 -1.581  0.268 
   3   25   29.1   85   17    0.911    0.128    0.732    0.075    0.533    0.057    0.389    0.042    0.448    0.069    0.329    0.037    0.000    0.000    0.000    0.000 -1.746  0.171 
  20   45    2.4   85   17    0.406    0.057    0.394    0.040    0.365    0.039    0.265    0.029    0.000    0.000    0.226    0.026    0.170    0.031    0.000    0.000 -1.343  0.205 
  18   54   48.8   85   17    0.483    0.068    0.430    0.044    0.428    0.046    0.363    0.039    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.675  0.245 
  11   45    5.7   85   16    0.000    0.000    0.000    0.000    0.000    0.000    0.192    0.021    0.163    0.025    0.106    0.012    0.183    0.034    0.000    0.000 -0.696  0.555 
  11   34   56.5   85   15    0.301    0.042    0.262    0.027    0.242    0.026    0.121    0.013    0.136    0.021    0.000    0.000    0.000    0.000    0.000    0.000 -1.957  0.282 
  12   54    8.8   85   15    0.000    0.000    0.278    0.029    0.241    0.026    0.162    0.018    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -2.261  0.444 
  16   52   43.0   85   15    0.390    0.055    0.414    0.042    0.280    0.030    0.427    0.046    0.274    0.042    0.000    0.000    0.000    0.000    0.000    0.000 -0.554  0.228 
   7    2   54.3   85   15    1.522    0.214    1.022    0.105    0.646    0.069    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -3.185  0.381 
   4   56   52.8   85   15    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.037    0.004    0.033    0.006    0.000    0.000 -1.372  1.652 
  14   18   19.0   85   15    2.794    0.394    2.085    0.214    1.915    0.204    1.742    0.189    1.335    0.207    0.848    0.096    0.482    0.089    0.000    0.000 -2.374  0.171 
   0   33   47.0   85   15    0.000    0.000    0.000    0.000    0.379    0.040    0.300    0.032    0.297    0.046    0.000    0.000    0.000    0.000    0.000    0.000 -1.171  0.628 
  10   18   49.7   85   14    0.000    0.000    0.000    0.000    0.051    0.005    0.000    0.000    0.000    0.000    0.038    0.004    0.000    0.000    0.000    0.000 -0.973  0.359 
  18   36   49.2   85   13    8.741    1.231    7.898    0.811    6.329    0.673    5.693    0.617    5.679    0.878    4.898    0.556    4.313    0.798    3.584    0.737 -1.145  0.175 
  14    5    8.1   85   13    0.744    0.105    0.605    0.062    0.581    0.062    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.934  0.309 
  13    7   19.8   85   12    0.000    0.000    0.336    0.034    0.292    0.031    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.121  0.948 
  13   49   55.6   85   12    0.163    0.023    0.149    0.015    0.153    0.016    0.150    0.016    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.183  0.328 
  20   18   14.3   85   12    1.595    0.225    1.431    0.147    1.216    0.129    1.120    0.121    0.692    0.107    0.452    0.051    0.000    0.000    0.000    0.000 -2.088  0.229 
  11   14   38.6   85   11    0.000    0.000    0.277    0.028    0.219    0.023    0.000    0.000    0.202    0.031    0.000    0.000    0.000    0.000    0.000    0.000 -0.880  0.452 
  14   47   38.6   85   11    3.154    0.444    2.798    0.287    1.989    0.211    1.813    0.196    1.816    0.281    1.222    0.139    0.000    0.000    0.000    0.000 -1.533  0.178 
  17   21   46.2   85   11    0.000    0.000    0.000    0.000    0.000    0.000    0.082    0.009    0.071    0.011    0.000    0.000    0.000    0.000    0.000    0.000 -1.439  1.501 
  23   24   51.5   85   11    0.000    0.000    0.371    0.038    0.315    0.033    0.250    0.027    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.662  0.392 
  12   32   48.9   85    9    0.740    0.104    0.666    0.068    0.389    0.041    0.428    0.046    0.294    0.045    0.000    0.000    0.000    0.000    0.000    0.000 -1.909  0.250 
  11   18   42.5   85    9    1.552    0.219    1.538    0.158    1.363    0.145    0.992    0.107    0.696    0.108    0.000    0.000    0.000    0.000    0.000    0.000 -1.655  0.287 
  13   33   41.5   85    9    0.214    0.030    0.191    0.020    0.223    0.024    0.140    0.015    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.849  0.290 
   1    0   23.8   85    8    2.229    0.314    2.008    0.206    1.665    0.177    1.288    0.139    0.784    0.121    0.000    0.000    0.000    0.000    0.000    0.000 -2.067  0.256 
  23   37   39.4   85    8    1.543    0.217    1.338    0.137    0.979    0.104    0.810    0.088    0.685    0.106    0.000    0.000    0.000    0.000    0.000    0.000 -1.772  0.280 
   9   25   10.8   85    7    1.321    0.186    0.792    0.081    0.955    0.102    0.690    0.075    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -1.411  0.304 
  16    0   18.2   85    7    0.000    0.000    0.247    0.025    0.250    0.027    0.217    0.024    0.235    0.036    0.217    0.025    0.000    0.000    0.000    0.000 -0.302  0.207 
   7   57   19.4   85    7    3.061    0.431    2.850    0.293    1.925    0.205    2.126    0.230    2.127    0.329    0.000    0.000    0.000    0.000    0.000    0.000 -0.880  0.275 
   2   37    6.0   85    7    0.000    0.000    0.000    0.000    0.198    0.021    0.182    0.020    0.167    0.026    0.000    0.000    0.000    0.000    0.000    0.000 -0.805  0.582 
  17   53   45.4   85    5    2.624    0.370    2.517    0.258    1.608    0.171    1.598    0.173    1.737    0.269    0.000    0.000    0.000    0.000    0.000    0.000 -1.097  0.220 
   3   43   28.2   85    3    1.152    0.162    0.962    0.099    0.835    0.089    0.887    0.096    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.754  0.319 
  21   47   12.3   85    2    0.499    0.070    0.000    0.000    0.492    0.052    0.362    0.039    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.699  0.324 
  19   41   24.2   85    1   10.234    1.442    9.437    0.969    8.291    0.881    7.665    0.830    6.403    0.990    5.948    0.675    5.983    1.107    5.526    1.136 -0.900  0.147 
   1   50   43.0   85    1    0.731    0.103    0.662    0.068    0.570    0.061    0.575    0.062    0.000    0.000    0.000    0.000    0.000    0.000    0.000    0.000 -0.696  0.300

